Finding Small Proofs for Description Logic Entailments: Theory and Practice (Extended Technical Report)

Logic-based approaches to AI have the advantage that their behaviour can in principle be explained by providing their users with proofs for the derived consequences. However, if such proofs get very large, then it may be hard to understand a consequence even if the individual derivation steps are easy to comprehend. This motivates our interest in finding small proofs for Description Logic (DL) entailments. Instead of concentrating on a specific DL and proof calculus for this DL, we introduce a general framework in which proofs are represented as labeled, directed hypergraphs, where each hyperedge corresponds to a single sound derivation step. On the theoretical side, we investigate the complexity of deciding whether a certain consequence has a proof of size at most $n$ along the following orthogonal dimensions: (i) the underlying proof system is polynomial or exponential; (ii) proofs may or may not reuse already derived consequences; and (iii) the number $n$ is represented in unary or binary. We have determined the exact worst-case complexity of this decision problem for all but one of the possible combinations of these options. On the practical side, we have developed and implemented an approach for generating proofs for expressive DLs based on a non-standard reasoning task called forgetting. We have evaluated this approach on a set of realistic ontologies and compared the obtained proofs with proofs generated by the DL reasoner ELK, finding that forgetting-based proofs are often better w.r.t. different measures of proof complexity.

==> data/ELK-FAME-max.csv <==
280,280
430,390
260,260
280,390
430,390
260,260
430,440
280,0
520,440
280,330
430,390
260,260
280,0
260,260
520,440
380,0
260,260
280,0
280,0
380,0
280,390
260,260
260,260
370,310
370,0
520,0
430,440
280,390
430,390
430,390
380,0
260,260
520,440
280,390
430,390
280,390
380,0
430,440
280,420
280,0
430,440
280,0
370,0
370,0
280,280
260,260
280,0
520,440
520,440
370,0
520,440
370,0
260,260
520,440
520,440
620,440
280,390
280,0
280,0
420,340
280,390
380,0
280,0
260,260
280,390
370,0
280,280
520,440
280,0
280,390
260,260
520,0
570,0
370,0
430,390
430,440
260,260
280,0
370,0
570,440
260,260
260,260
260,260
260,260
280,0
380,0
280,0
260,260
280,390
520,440
430,440
280,0
280,0
430,540
520,430
380,0
430,430
370,0
280,0
380,0
260,260
260,260
370,0
280,0
370,0
520,440
370,0
430,390
370,0
260,260
520,0
520,440
380,0
570,440
280,0
520,520
520,440
620,490
520,440
260,260
260,260
520,440
520,390
260,260
260,260
370,0
280,390
260,260
430,430
370,0
280,0
520,440
520,440
370,0
280,0
430,390
280,0
280,0
520,0
260,260
370,0
370,0
380,0
260,260
520,0
260,260
430,440
370,0
620,0
280,0
260,260
370,0
370,0
280,0
260,260
430,440
280,0
280,290
520,440
370,0
260,260
280,0
260,260
260,260
520,440
280,420
430,390
430,520
370,0
370,0
260,260
260,260
260,260
280,390
370,0
430,440
260,260
280,0
520,440
570,440
260,260
280,0
520,440
260,260
520,0
520,520
520,520
520,0
620,440
520,440
280,0
520,440
260,260
280,0
620,440
260,260
430,440
520,440
280,0
470,380
260,260
260,260
520,440
260,260
370,0
520,440
430,390
180,230
620,440
520,520
370,0
260,260
280,0
370,0
430,440
260,260
430,540
260,260
380,0
280,390
280,0
260,260
260,260
520,440
280,0
280,390
380,0
260,260
620,440
370,0
280,0
280,0
520,440
520,440
370,0
260,270
280,0
370,0
280,0
260,260
280,0
280,400
260,260
370,310
280,0
380,0
280,280
280,0
260,260
280,0
260,260
260,260
520,440
230,230
280,0
370,0
280,290
520,440
280,0
280,0
520,0
260,260
520,440
520,440
260,260
280,0
260,270
260,260
370,0
520,440
370,0
380,0
370,0
260,260
620,440
280,290
370,0
280,420
620,0
280,0
370,0
280,0
280,0
430,440
370,0
370,220
280,0
260,260
280,0
260,260
260,260
370,0
370,0
520,440
260,260
280,0
280,0
260,260
280,280
280,280
520,440
180,230
430,390
260,260
430,440
570,440
520,0
430,390
260,260
370,0
280,0
620,0
520,0
260,260
280,0
280,280
380,0
280,0
180,230
260,260
620,440
620,440
260,260
280,290
520,0
280,390
380,0
180,230
430,430
260,260
370,0
370,260
280,280
520,390
370,0
260,260
280,0
280,0
260,260
370,0
430,390
520,440
520,0
370,260
380,0
430,390
380,0
370,0
370,0
570,540
280,420
370,0
430,390
380,0
430,390
280,390
260,260
430,390
370,0
280,0
620,0
210,230
520,0
370,0
430,390
280,390
280,0
380,0
260,260
280,400
370,0
430,390
370,0
280,0
370,0
260,260
260,260
280,0
520,440
280,0
370,0
260,260
260,260
280,0
280,400
280,0
430,440
280,390
280,0
260,260
260,260
370,0
370,0
260,260
420,340
430,430
570,0
520,440
430,390
260,260
370,0
280,390
520,440
430,440
520,0
260,260
280,420
280,390
370,0
520,0
280,0
260,260
260,260
280,0
520,0
260,260
260,260
280,0
430,430
280,0
280,0
370,0
520,440
370,0
520,520
520,0
260,260
260,260
520,440
280,0
520,440
370,0
370,0
180,230
260,260
520,440
370,0
280,0
260,260
280,390
280,390
280,390
280,0
620,440
260,260
280,0
260,260
370,0
280,390
280,0
260,260
430,390
370,0
520,0
260,260
280,0
520,440
260,260
520,390
260,260
260,260
430,440
430,440
370,0
770,520
280,0
380,0
520,0
380,0
370,260
260,260
380,0
520,440
280,0
280,280
370,0
280,0
280,0
280,0
260,260
380,0
370,0
720,0
260,260
370,0
280,0
380,0
370,0
430,0
380,0
430,440
620,440
280,0
260,260
380,0
280,0
430,440
260,260
370,0
520,440
520,440
430,440
520,430
520,520
430,440
520,440
260,260
260,260
260,260
280,280
370,0
570,520
110,110
430,440
370,0
280,390
280,0
370,0
620,440
280,0
280,0
370,0
280,390
620,440
280,0
770,0
380,0
570,520
260,260
520,440
260,260
260,260
370,0
370,0
380,0
260,260
280,0
280,0
260,260
370,0
620,0
370,0
430,440
280,0
280,390
280,0
570,440
280,0
520,440
110,110
370,0
520,0
260,260
370,0
520,440
380,0
430,390
370,0
260,260
280,280
430,440
430,390
370,0
370,0
430,440
430,390
370,0
280,0
260,260
180,230
260,260
280,0
520,440
260,260
370,0
520,440
380,0
260,260
280,390
430,430
0,0
260,260
620,440
430,440
260,260
260,260
260,260
280,0
520,0
370,0
520,0
260,260
430,440
520,0
430,520
280,0
260,260
370,0
190,230
280,0
520,0
280,0
430,430
430,440
260,260
520,440
370,0
520,440
280,0
620,440
570,440
380,0
430,430
280,390
620,520
280,0
280,420
380,0
430,440
370,270
260,270
280,0
620,440
570,440
370,420
370,0
280,280
430,440
280,390
370,0
520,440
430,440
280,0
370,0
520,440
670,520
620,440
620,490
280,280
570,440
380,0
620,520
280,0
260,260
370,0
430,440
260,260
570,440
570,440
520,390
430,440
110,110
280,420
520,440
260,260
520,440
280,330
280,0
280,0
260,260
380,0
520,440
620,440
430,440
280,0
370,0
380,0
280,0
260,260
370,0
520,440
620,440
370,0
380,0
370,0
280,0
280,0
260,260
520,440
520,440
470,520
260,260
280,290
420,340
380,0
280,400
260,260
430,430
520,440
520,440
520,540
380,0
670,520
520,0
280,280
430,390
280,0
430,440
280,280
430,390
430,540
370,0
520,440
620,440
370,0
260,260
280,0
260,260
260,260
570,440
520,520
520,440
370,0
280,0
280,0
260,260
520,440
280,280
380,0
280,0
380,0
260,260
520,440
370,0
260,260
280,0
280,0
280,0
370,310
260,260
280,0
280,0
280,0
520,440
430,0
260,260
260,260
370,0
430,390
430,440
380,0
380,0
380,0
520,440
380,0
260,260
520,0
260,260
370,0
430,440
380,0
280,0
260,260
370,0
280,0
260,260
520,0
260,260
370,0
520,440
280,0
520,440
280,0
280,0
370,0
280,420
520,0
370,270
520,440
430,390
520,440
260,260
520,440
370,0
370,0
570,370
570,0
520,0
280,0
370,0
370,0
370,0
380,0
260,260
620,0
260,260
260,260
380,0
620,0
430,540
430,390
370,0
280,0
430,390
280,390
370,0
370,0
520,440
370,0
520,440
280,0
280,0
260,260
370,0
280,0
280,0
280,0
260,260
260,260
370,310
380,0
260,260
280,0
430,390
260,260
280,280
260,260
430,390
370,0
520,0
260,260
430,440
370,0
260,260
280,0
280,0
620,440
370,0
380,0
520,0
280,0
570,0
420,340
430,0
260,260
280,0
620,440
380,0
280,390
520,440
280,390
280,0
260,260
370,0
520,440
520,520
260,260
280,390
430,440
570,0
260,260
520,440
370,0
380,0
570,520
370,310
520,0
520,0
520,520
260,260
430,390
420,330
380,0
260,260
260,260
370,0
370,0
520,440
520,0
370,260
570,390
620,0
520,440
520,520
280,0
260,260
280,0
430,520
280,0
520,0
430,390
280,0
570,440
370,0
280,0
280,0
370,0
280,0
370,0
620,490
260,260
260,260
430,440
260,260
260,260
280,0
520,390
370,0
380,0
260,260
620,520
280,0
620,440
260,260
770,0
280,290
370,0
370,0
280,0
380,0
280,390
470,380
520,440
280,390
520,0
570,440
280,0
260,260
260,260
620,520
370,0
280,0
280,0
430,430
370,310
430,390
520,440
280,0
280,0
430,430
280,0
260,260
570,440
430,390
280,390
180,230
620,0
260,260
280,0
520,0
260,260
260,260
260,260
280,0
280,0
520,440
260,260
520,0
520,0
370,0
520,440
370,0
260,260
520,0
520,0
280,0
430,540
280,0
520,440
370,0
430,390
280,280
280,0
260,260
260,260
280,0
260,260
280,390
430,430
520,440
260,260
260,260
260,260
430,390
520,440
430,390
260,260
470,380
280,280
380,0
370,0
370,0
260,260
260,260
520,440
620,0
470,520
280,0
280,0
280,0
620,440
260,260
430,390
520,0
520,440
280,0
280,0
260,260
370,0
260,270
520,0
520,440
370,0
520,440
420,340
430,390
520,0
380,0
370,0
280,0
520,440
520,440
520,440
280,0
370,270
370,0
520,440
260,260
620,0
520,0
260,260
430,440
430,390
520,0
380,0
520,440
520,440
520,0
520,520
370,270
520,540
280,0
280,0
520,0
280,0
520,0
520,440
260,260
260,260
260,260
370,0
260,260
430,440
570,440
260,260
520,440
520,520
520,0
280,390
260,260
370,0
430,390
260,260
430,390
520,440
430,440
280,330
520,430
520,0
520,0
520,520
620,440
370,0
280,280
370,270
260,260
280,280
370,0
280,0
520,0
280,0
260,260
520,0
280,0
370,0
370,0
520,490
260,270
260,260
620,430
280,390
670,0
260,260
280,0
280,0
260,260
380,0
430,430
280,0
260,260
260,260
370,0
620,0
280,0
260,260
430,390
280,0
370,270
280,0
280,0
520,440
370,0
280,0
370,0
370,0
430,390
520,490
520,0
280,0
260,260
110,110
280,0
520,440
370,0
520,440
620,440
520,0
520,440
520,440
430,390
370,0
370,0
430,0
380,0
620,0
520,440
570,0
260,260
280,0
380,0
520,440
430,540
260,260
280,400
260,260
280,0
520,440
280,0
280,0
280,0
280,0
520,0
430,440
280,290
260,260
280,390
370,0
520,490
280,0
260,260
280,390
520,0
260,260
380,0
430,0
260,260
260,260
370,270
620,520
280,240
430,390
280,390
430,390
520,520
280,390
370,270
280,0
280,300
520,520
280,390
620,440
280,0
280,0
430,390
280,280
280,280
280,0
430,440
620,0
280,0
280,0
180,230
260,270
520,440
370,0
520,0
370,270
260,260
380,0
280,0
280,0
370,0
370,220
370,0
430,390
280,0
260,260
620,490
520,520
280,0
520,440
280,390
260,260
280,0
260,260
260,260
380,0
520,440
280,0
280,390
370,0
520,440
280,390
430,440
370,0
380,0
380,0
430,390
520,440
430,390
280,0
380,0
280,390
520,440
370,0
370,0
280,280
280,0
520,0
260,260
520,440
430,390
280,390
380,0
520,440
260,260
620,0
430,390
370,0
280,0
430,390
260,260
370,0
520,440
430,440
260,260
260,260
370,0
260,260
520,440
520,440
280,390
260,120
280,390
430,390
280,0
260,260
280,0
370,0
430,430
430,440
280,390
520,520
620,440
260,260
370,0
520,490
430,440
430,0
260,260
370,0
430,390
520,390
260,260
520,440
430,390
260,260
430,390
520,440
620,440
520,440
260,260
370,0
520,440
370,0
370,0
520,540
260,260
280,390
180,230
280,0
380,0
430,440
620,520
260,260
520,440
520,440
620,520
260,260
370,0
570,0
280,0
260,260
370,0
280,0
520,490
620,440
380,0
280,0
520,440
620,430
280,0
260,260
380,0
280,0
260,310
520,390
260,260
370,0
570,0
370,0
110,110
280,0
520,440
620,0
260,260
520,490
260,260
370,0
380,0
570,440
770,520
670,520
260,270
430,430
280,330
520,0
430,440
430,390
260,260
280,0
520,440
520,440
520,440
260,260
260,260
260,260
370,0
430,390
280,0
260,260
260,260
370,270
280,0
180,230
520,440
280,0
280,0
260,260
520,440
380,0
0,0
260,260
280,0
430,430
520,440
620,440
520,0
370,0
520,440
430,390
280,0
280,390
260,260
570,390
280,0
280,0
260,260
280,240
280,0
380,0
620,440
380,0
370,0
520,440
370,360
280,0
380,0
280,0
430,440
620,0
260,260
280,0
260,260
260,260
260,260
520,0
280,0
280,0
380,0
260,260
260,260
280,280
280,0
370,0
260,260
520,0
260,260
260,260
280,390
520,0
370,0
380,0
380,0
260,260
430,430
200,230
520,440
620,440
380,0
280,0
370,0
430,440
370,0
520,440
370,0
280,390
260,260
260,260
260,260
570,440
570,440
280,390
260,260
520,440
430,440
280,0
430,440
430,440
280,0
570,390
520,490
430,430
570,520
370,310
260,260
380,0
280,390
370,0
280,390
430,540
430,390
520,440
380,0
430,440
520,440
260,260
260,260
280,0
520,440
520,440
370,0
260,260
280,0
280,0
430,0
370,0
620,0
280,0
280,0
380,0
260,260
260,260
260,260
280,400
280,0
820,0
280,0
260,260
520,440
380,0
520,440
280,0
520,440
370,0
520,440
260,260
370,0
380,0
620,540
180,230
520,440
260,260
520,440
260,260
520,440
370,0
430,390
520,440
430,440
520,0
280,290
520,440
260,260
280,0
430,390
620,440
370,0
280,0
620,440
430,390
280,390
280,240
430,390
370,0
370,260
430,390
260,260
280,0
280,0
430,440
280,0
520,440
280,420
260,260
370,0
430,440
280,0
620,0
280,0
280,390
370,0
280,0
370,0
430,390
520,440
430,390
370,0
370,0
370,0
430,390
380,0
430,390
280,0
260,260
260,260
260,260
280,0
520,440
520,440
370,0
370,0
380,0
280,0
770,520
520,540
520,440
370,0
280,0
260,260
520,440
430,390
370,0
370,0
280,0
370,0
280,0
430,390
280,0
280,0
380,0
430,390
370,0


==> data/ELK-FAME-max.txt <==
Justification complexity (max),ELK (374),FAME (189),1800

==> data/ELK-FAME-size.csv <==
8,8
19,17
25,25
14,14
8,8
29,29
9,6
27,0
50,50
25,19
11,10
25,25
20,0
15,15
40,32
24,0
21,21
25,0
29,0
36,0
18,18
25,25
23,23
18,10
26,0
42,0
18,12
25,32
18,14
15,12
19,0
23,23
36,25
24,25
17,15
7,7
28,0
13,12
14,14
20,0
18,13
37,0
22,0
34,0
6,6
15,15
35,0
22,17
18,12
36,0
16,11
32,0
26,26
22,16
37,24
43,35
7,7
35,0
31,0
24,10
20,20
21,0
17,0
23,23
22,21
21,0
6,3
44,35
37,0
12,11
31,31
46,0
31,0
28,0
25,24
17,18
25,25
28,0
34,0
24,22
19,19
11,11
23,23
23,23
33,0
17,0
31,0
27,27
9,10
28,29
17,12
22,0
26,0
14,13
20,16
22,0
22,20
25,0
32,0
31,0
15,15
27,27
25,0
33,0
9,0
48,39
28,0
17,13
19,0
19,19
35,0
15,12
32,0
22,21
19,0
14,8
22,16
44,42
22,18
27,27
19,19
38,25
9,7
21,21
15,15
34,0
18,17
18,18
19,18
36,0
16,0
15,12
52,39
30,0
28,0
14,14
32,0
35,0
37,0
25,25
35,0
22,0
43,0
22,22
42,0
18,18
13,8
31,0
48,0
24,0
15,15
29,0
26,0
26,0
17,17
16,11
34,0
20,18
33,30
11,0
19,19
35,0
19,19
13,13
26,21
18,18
11,10
9,9
12,0
21,0
27,27
17,17
21,21
14,14
17,0
16,12
19,19
41,0
33,27
28,15
13,13
28,0
29,33
23,23
36,0
12,6
44,30
42,0
18,12
40,27
46,0
48,34
26,26
21,0
45,40
15,15
11,8
47,41
31,0
7,3
15,15
18,18
16,11
21,21
43,0
13,8
21,20
9,9
27,20
13,8
21,0
26,26
32,0
22,0
19,21
13,13
21,20
24,24
52,0
10,12
44,0
26,26
22,22
20,15
30,0
18,17
23,0
15,15
46,41
13,0
22,0
35,0
37,25
15,15
34,0
14,10
37,0
20,0
34,0
5,5
31,0
10,10
19,19
15,9
43,0
30,0
14,13
20,0
24,24
42,0
23,23
22,22
32,27
7,3
30,0
19,0
18,16
50,39
25,0
30,0
46,0
25,25
43,32
19,18
15,15
30,0
9,5
17,17
28,0
46,36
24,0
28,0
16,0
31,31
51,45
8,6
23,0
16,16
50,0
24,0
22,0
22,0
27,0
21,15
20,0
8,4
21,0
22,22
30,0
23,23
15,15
18,0
39,0
20,14
11,11
31,0
23,0
23,23
22,22
38,38
23,24
13,13
29,28
18,18
18,13
30,15
49,0
25,24
23,23
27,0
44,0
50,0
33,0
11,11
31,0
8,8
30,0
29,0
18,18
24,24
18,12
42,33
17,17
16,14
50,0
23,27
26,0
15,15
19,17
19,19
30,0
16,11
30,30
19,15
32,0
27,27
25,0
26,0
19,19
41,0
15,14
26,26
36,0
10,7
15,0
31,30
38,0
27,0
15,0
33,21
22,22
26,0
33,32
24,0
25,19
19,20
15,15
35,34
32,0
36,0
50,0
8,11
35,0
23,0
19,15
21,20
26,0
26,0
25,25
7,7
32,0
12,12
31,0
36,0
25,0
21,21
27,27
34,0
19,11
19,0
33,0
19,19
21,21
23,0
9,9
27,0
20,16
16,15
34,0
27,27
21,21
28,0
18,0
23,23
14,6
16,17
39,0
22,16
7,8
15,15
31,0
13,16
44,37
10,11
34,0
27,27
24,24
13,14
13,0
40,0
28,0
17,17
13,13
28,0
39,0
15,15
20,20
36,0
19,17
22,0
26,0
30,0
41,27
24,0
18,9
37,0
23,23
3,2
48,40
33,0
36,28
31,0
26,0
8,8
7,7
38,26
34,0
30,0
22,22
19,21
20,19
17,16
31,0
24,23
9,9
41,0
23,23
33,0
16,15
30,0
23,23
9,8
29,0
48,0
19,19
19,0
50,46
13,13
15,13
15,15
23,23
23,17
24,22
39,0
12,6
23,0
33,0
43,0
24,0
13,8
17,17
23,0
17,15
37,0
26,26
35,0
27,0
24,0
25,0
23,23
30,0
44,0
16,0
9,9
24,0
29,0
55,0
30,0
9,0
33,0
30,28
48,36
32,0
15,15
29,0
26,0
27,18
11,11
21,0
50,45
20,14
26,24
26,22
20,12
20,12
54,54
17,17
19,19
23,23
28,28
22,0
10,4
7,7
34,23
37,0
16,15
34,0
33,0
33,22
41,0
39,0
23,0
9,10
41,35
30,0
16,0
22,0
12,6
23,23
37,36
11,11
19,19
16,0
28,0
42,0
19,19
17,0
32,0
17,17
26,0
49,0
30,0
15,15
19,0
15,15
28,0
34,19
24,0
46,39
5,5
18,0
42,0
17,17
34,0
44,41
20,0
35,34
24,0
15,15
32,32
24,22
27,26
22,0
26,0
30,28
13,12
25,0
26,0
21,21
5,5
30,30
33,0
44,34
22,22
26,0
48,43
26,0
22,22
12,11
12,15
1,1
25,25
53,39
20,18
21,21
13,13
19,19
30,0
46,0
21,0
40,0
26,26
14,12
50,0
9,13
34,0
19,19
28,0
6,7
21,0
46,0
21,0
11,9
20,14
19,19
48,40
17,0
20,14
19,0
49,45
35,31
11,0
11,11
16,16
16,8
36,0
20,20
26,0
23,14
18,10
24,20
32,0
18,12
31,23
10,3
32,0
24,24
15,12
20,19
41,0
28,22
16,12
28,0
27,0
40,31
14,8
44,37
43,32
36,36
22,19
34,0
12,6
40,0
15,15
29,0
19,14
21,21
32,17
28,28
13,11
18,16
11,11
18,18
26,24
3,3
46,40
23,17
39,0
30,0
17,17
31,0
16,11
18,12
14,8
23,0
22,0
35,0
15,0
19,19
29,0
37,27
20,16
12,0
42,0
27,0
27,0
27,0
28,28
48,49
32,32
10,4
13,13
14,12
9,3
24,0
9,9
26,26
18,12
26,20
16,10
29,22
9,0
12,6
46,0
16,16
16,13
32,0
21,12
12,12
25,24
13,12
42,0
29,23
47,38
26,0
27,27
32,0
25,25
17,17
17,10
22,14
48,45
21,0
23,0
23,0
23,23
18,14
10,10
37,0
30,0
57,0
25,25
13,10
29,0
11,11
45,0
25,0
24,0
8,2
19,19
31,0
37,0
28,0
24,21
18,0
11,11
18,18
30,0
28,28
13,10
34,0
26,0
32,0
38,29
15,0
27,27
50,0
14,14
25,0
16,10
40,0
26,0
15,15
24,0
40,0
22,22
38,0
19,19
25,0
40,28
22,0
20,17
35,0
37,0
33,0
16,16
39,0
21,13
20,14
35,34
17,11
19,19
44,31
23,0
37,0
12,6
29,0
35,0
23,0
27,0
29,0
35,0
32,0
25,25
42,0
22,22
11,11
37,0
50,0
22,17
9,10
34,0
43,0
19,18
15,16
20,0
28,0
46,39
43,0
46,33
22,0
25,0
25,25
29,0
27,0
29,0
37,0
27,27
22,22
16,9
19,0
25,25
30,0
23,22
30,30
18,18
17,17
27,26
35,0
48,0
29,29
24,16
32,0
21,21
32,0
30,0
44,41
24,0
19,0
46,0
33,0
33,0
29,13
9,0
21,21
34,0
18,12
44,0
14,16
45,34
9,6
34,0
23,23
30,0
46,43
21,11
29,29
7,8
24,18
25,0
22,22
30,30
24,0
25,0
10,4
12,6
53,0
48,0
22,14
26,26
19,18
4,2
15,0
11,11
19,19
21,0
32,0
41,37
53,0
8,4
12,9
42,0
16,10
16,8
43,0
15,15
36,0
9,5
30,0
38,0
21,20
32,0
26,25
28,0
27,0
21,0
25,0
28,0
10,0
48,47
22,22
19,19
18,14
10,10
7,7
33,0
14,11
8,0
15,0
19,19
14,7
29,0
35,35
11,11
18,0
12,6
31,0
39,0
35,0
28,0
9,9
7,3
32,35
14,13
50,0
32,34
34,0
15,15
22,22
10,4
24,0
24,0
25,0
20,17
10,5
29,28
41,28
29,0
37,0
20,17
24,0
19,19
19,12
19,18
16,15
7,7
49,0
23,23
29,0
29,0
31,31
21,21
19,19
28,0
30,0
44,39
23,23
46,0
54,0
6,0
46,33
31,0
19,19
47,0
38,0
23,0
13,12
22,0
40,32
45,0
8,8
5,6
28,0
29,29
23,23
30,0
29,29
10,10
17,15
36,28
22,22
21,21
21,21
13,12
44,41
27,26
17,17
7,3
10,10
13,0
33,0
36,0
29,29
15,15
16,10
46,0
10,4
45,0
24,0
23,0
18,13
23,23
23,22
47,0
31,25
29,0
27,0
19,19
43,0
29,25
33,0
43,35
20,0
22,16
19,7
22,22
44,0
39,0
28,0
42,0
48,32
36,22
24,19
23,0
17,8
19,0
20,14
19,19
46,0
42,0
27,27
22,20
29,28
37,0
28,0
16,10
48,43
46,0
18,9
15,6
27,20
20,0
25,0
42,0
32,0
62,0
46,40
26,26
14,14
26,26
20,0
23,23
32,30
29,20
23,23
48,47
18,10
39,0
7,7
19,19
35,0
17,15
18,18
19,18
20,14
12,10
12,12
22,18
48,0
36,0
24,17
51,46
14,0
34,34
25,14
23,23
13,13
37,0
36,0
38,0
24,0
18,18
46,0
39,0
22,0
12,0
44,35
7,3
14,14
18,13
18,17
16,0
19,19
24,0
31,0
23,23
32,0
16,14
19,0
18,18
26,26
29,0
42,0
21,0
22,22
21,20
17,0
16,10
32,0
22,0
27,30
37,0
35,0
38,0
30,0
11,10
44,44
42,0
29,0
19,19
3,3
34,0
41,43
21,0
17,15
48,43
64,0
52,46
24,21
26,26
30,0
40,0
15,0
17,0
45,0
40,33
43,0
26,26
28,0
49,0
36,25
20,15
23,23
10,10
15,15
38,0
35,26
28,0
34,0
35,0
36,0
30,0
28,26
10,8
17,17
15,14
35,0
38,32
44,0
25,25
20,20
41,0
19,19
36,0
9,0
23,23
23,23
19,10
12,6
5,6
7,8
12,12
20,16
10,4
17,18
23,12
23,0
8,5
18,10
14,13
48,46
22,0
30,0
25,24
40,40
20,20
25,0
25,19
46,0
17,0
33,0
11,11
19,15
35,21
27,0
40,0
20,11
22,22
27,0
31,0
24,0
34,0
10,6
34,0
18,14
34,0
23,23
44,35
30,23
24,0
18,13
9,9
13,13
36,0
7,7
23,23
54,0
33,23
29,0
22,22
36,0
35,21
22,21
13,10
25,0
13,0
30,0
14,11
18,10
21,20
39,0
25,0
18,17
20,14
32,0
23,0
18,18
24,0
49,0
21,21
42,39
13,10
19,18
38,0
48,38
15,15
53,0
8,10
24,0
26,0
33,32
19,19
33,0
44,36
25,17
18,18
27,27
24,0
22,22
38,26
18,12
14,13
9,3
12,12
23,22
24,0
5,4
24,0
27,0
19,18
11,8
16,16
12,7
44,39
19,19
23,0
43,32
16,9
9,0
28,28
40,0
16,12
12,9
23,23
42,34
16,13
23,23
17,16
52,50
48,40
21,21
26,26
31,0
24,23
22,0
23,0
44,29
13,13
26,29
20,20
38,0
28,0
22,17
16,8
22,22
18,12
22,20
16,8
22,22
33,0
46,0
35,0
24,24
10,0
32,0
46,30
25,19
36,0
26,0
48,41
16,12
22,0
25,25
11,0
30,0
5,3
24,18
27,27
32,0
27,0
22,0
9,9
34,0
46,36
42,0
19,19
44,42
29,29
20,0
19,0
20,16
10,4
12,6
34,26
23,24
27,26
36,0
15,10
15,14
22,22
31,0
24,18
34,36
42,40
17,17
22,22
23,23
30,0
24,24
39,0
27,27
19,19
22,13
27,0
10,11
33,28
18,0
31,0
18,18
20,14
33,0
1,1
27,27
24,0
12,9
16,10
16,10
50,0
24,0
45,39
10,10
22,0
17,16
23,23
9,7
32,0
25,0
18,18
7,8
26,0
30,0
44,39
34,0
28,0
28,27
8,2
30,0
24,0
38,0
16,9
35,0
14,14
18,0
27,27
25,25
23,23
42,0
35,0
31,0
19,0
19,19
19,19
14,14
26,0
25,0
23,23
56,0
25,25
18,18
11,12
33,0
22,0
31,0
17,0
15,15
13,11
7,9
35,21
35,21
34,0
22,0
38,0
15,12
26,0
24,19
32,0
18,18
19,19
25,25
22,22
33,26
30,31
18,18
23,23
38,25
15,9
35,0
16,14
14,9
33,0
14,11
48,35
13,11
10,4
13,7
23,23
21,0
5,5
24,0
16,15
17,15
31,30
45,36
11,0
20,18
43,33
25,25
19,19
28,0
42,31
30,25
26,0
23,23
37,0
23,0
15,0
8,0
46,0
26,0
43,0
39,0
20,20
22,22
15,15
11,11
24,0
16,0
31,0
17,17
51,45
52,0
28,26
38,0
40,26
46,0
39,26
13,13
29,0
38,0
52,45
17,17
40,28
23,23
31,20
25,25
13,12
31,0
27,26
48,42
21,15
38,0
12,10
31,23
23,23
33,0
15,14
46,43
23,0
28,0
44,41
22,18
12,14
3,4
13,12
31,0
13,9
37,36
27,27
28,0
23,0
28,26
26,0
36,29
16,16
27,27
27,0
26,24
20,0
42,0
44,0
16,16
17,0
33,0
11,0
31,30
42,31
6,6
35,0
36,0
28,0
18,15
46,0
16,12
25,0
20,20
18,18
21,21
25,0
25,27
46,29
41,0
26,0
40,0
36,0
10,4
37,22
44,38
38,0
26,0
21,21
38,29
33,32
31,0
30,0
17,0
26,0
29,0
20,17
37,0
38,0
11,0
10,11
32,0


==> data/ELK-FAME-size.txt <==
Hypergraph size,ELK (486),FAME (48),65

==> data/ELK-FAME-sum.csv <==
960,930
2350,2790
1580,1580
1310,1990
1040,1190
1800,1800
1800,1060
2600,0
8180,8660
3280,2260
1540,1480
1580,1580
2270,0
920,920
7730,5930
2950,0
1360,1360
2490,0
2710,0
3610,0
1530,1970
1580,1580
1360,1360
2590,1060
2750,0
7840,0
3150,1710
2160,4740
2710,1990
2210,1880
2080,0
1360,1360
8340,5770
2370,3810
2240,2500
650,740
3170,0
2180,2130
1440,2420
2270,0
3150,2260
3450,0
2530,0
3190,0
780,750
920,920
3270,0
3570,2150
4040,2240
3300,0
3750,2280
3080,0
1580,1580
4510,3390
7200,4040
7940,6090
650,910
3040,0
2820,0
5460,1230
1640,2140
2190,0
1980,0
1360,1360
1990,2960
2350,0
880,280
8030,5720
3080,0
1370,1560
1800,1800
8060,0
6730,0
2860,0
2410,3610
2400,3070
1580,1580
2710,0
3190,0
5000,4330
1140,1140
700,700
1360,1360
1360,1360
2930,0
1970,0
3010,0
1800,1800
700,1590
4510,5100
3130,1900
2380,0
2600,0
2010,2100
3870,3210
2910,0
3780,3900
2640,0
2930,0
2740,0
920,920
1580,1580
2640,0
2930,0
1630,0
8150,5980
2860,0
3130,2360
2240,0
1140,1140
6570,0
2910,2060
3390,0
4890,4180
2090,0
3080,1370
4260,2600
8050,7590
4160,3180
1800,1800
1140,1140
7620,4170
1900,1340
1250,1250
920,920
3190,0
1770,2260
1140,1140
2770,3490
3300,0
1460,0
2990,2130
9540,6320
3690,0
2710,0
1300,2170
2930,0
3690,0
6680,0
1580,1580
3190,0
2530,0
4760,0
1360,1360
7840,0
1140,1140
2910,1680
2900,0
8270,0
2490,0
920,920
2790,0
2750,0
2600,0
1030,1030
3040,1970
3040,0
1720,1610
6280,5300
1740,0
1140,1140
3040,0
1360,1360
810,810
4480,3040
1660,3000
1470,1410
2160,2780
1350,0
2290,0
1580,1580
1030,1030
1360,1360
1310,1810
2130,0
2600,1750
1140,1140
4020,0
6990,5620
6630,3070
810,810
2710,0
3760,5420
1360,1360
7510,0
3330,1280
7950,3950
7840,0
4160,2170
7730,4240
4300,0
9320,5600
1580,1580
2270,0
8050,6920
920,920
1990,1350
8060,7170
2750,0
1350,380
920,920
1140,1140
3140,1970
1250,1250
4280,0
3110,1680
2020,3040
530,920
5520,3210
2800,1260
2420,0
1580,1580
3050,0
2530,0
2510,3540
810,810
2730,3120
1580,1580
5200,0
710,1880
4120,0
1580,1580
1360,1360
4050,2710
3540,0
1770,2260
3020,0
920,920
8160,7030
2120,0
2380,0
3040,0
7450,4290
2390,2600
3190,0
2260,1540
3450,0
2420,0
3040,0
370,370
3120,0
1040,1580
1140,1140
2220,1050
4130,0
3280,0
1220,1070
2270,0
1580,1580
4080,0
1360,1360
1360,1360
4810,3370
910,230
2940,0
2310,0
1610,1430
9530,7140
2490,0
2820,0
8140,0
1580,1580
9580,7010
3210,3070
920,920
2820,0
990,380
1030,1030
2860,0
8140,5510
2640,0
2720,0
1480,0
1800,1800
8380,7270
1060,670
2460,0
1550,2710
8380,0
2490,0
2530,0
2380,0
2600,0
3730,2550
2420,0
1290,380
1990,0
1360,1360
2820,0
1580,1580
920,920
2310,0
4060,0
4050,2420
700,700
3120,0
2350,0
1360,1360
1660,1630
2540,2510
3430,4010
750,1260
2630,4010
1140,1140
3230,2260
6940,2780
8170,0
2410,3250
1360,1360
2750,0
3990,0
10230,0
6460,0
700,700
3120,0
890,860
3350,0
2710,0
1080,1950
1580,1580
4770,2590
7940,5550
1030,1030
1500,1250
8260,0
2050,4090
3060,0
860,1610
2770,3260
1140,1140
2970,0
2290,1180
2100,2070
3440,2470
3080,0
1580,1580
2420,0
2600,0
1140,1140
3520,0
1690,1630
4400,4630
7510,0
1550,740
1860,0
2570,4490
3720,0
2750,0
1960,0
8030,5090
1880,3580
2750,0
2850,4410
3020,0
3950,2720
1250,2980
920,920
2790,5070
3080,0
3150,0
8380,0
340,1150
6570,0
2460,0
3240,2470
1990,2660
2460,0
3130,0
1580,1580
820,1020
3080,0
1190,1880
2900,0
3270,0
2640,0
1250,1250
1580,1580
3040,0
4160,1970
2090,0
3010,0
1140,1140
1360,1360
2310,0
1000,1200
2530,0
3530,2970
1660,2090
3160,0
1580,1580
1360,1360
2860,0
2310,0
1360,1360
3200,780
2120,3080
8830,0
4160,2600
870,1300
920,920
2970,0
1170,2760
7950,6450
2080,2670
7400,0
1580,1580
1990,3870
920,2050
1850,0
7730,0
2710,0
1030,1030
810,810
2570,0
7620,0
920,920
1360,1360
3220,0
2770,3210
2380,0
2600,0
2970,0
7730,4200
2640,0
4820,2050
7510,0
1360,1360
460,260
8250,6610
2930,0
7510,5250
3620,0
2750,0
530,800
480,480
7620,4570
3190,0
2940,0
1360,1360
1750,3010
1810,2540
1770,2200
3010,0
4390,4160
590,590
3880,0
1360,1360
3080,0
1590,2140
2820,0
1360,1360
1360,1300
2860,0
8170,0
1140,1140
2160,0
8180,7070
810,810
2230,2210
920,920
1360,1360
3840,2660
2730,3290
4060,0
4080,1410
2310,0
2850,0
7840,0
2950,0
1920,810
1140,1140
2300,0
3100,2600
3590,0
1880,1850
3190,0
2530,0
2350,0
2490,0
1360,1360
2830,0
4460,0
5770,0
590,590
2640,0
2640,0
6040,0
2970,0
2160,0
3670,0
3060,4160
8270,5050
2930,0
920,920
3350,0
2600,0
5390,3320
700,700
2420,0
8280,7640
3970,2350
2840,3580
4430,3830
3970,1730
4670,2630
8400,9310
1140,1140
1140,1140
1360,1360
1990,1960
2530,0
2710,770
330,330
6550,4050
3950,0
1590,2140
3110,0
3080,0
7180,4130
3370,0
3770,0
2530,0
700,1590
7830,6510
2820,0
6020,0
2840,0
3480,1410
1360,1360
6680,6780
700,700
1140,1140
1570,0
2860,0
3940,0
1140,1140
1980,0
2930,0
1030,1030
2750,0
8370,0
2970,0
2290,2600
1880,0
1670,2470
2710,0
7160,3140
2280,0
9210,7990
220,220
1680,0
7840,0
1030,1030
3910,0
7950,7360
2730,0
2960,4700
2640,0
920,920
2210,2180
2730,3290
2520,3540
2530,0
2750,0
3060,4160
1580,1520
2570,0
2600,0
1360,1360
310,460
1800,1800
2930,0
9200,6810
1360,1360
2750,0
8070,7310
2610,0
1360,1360
1370,1620
1350,2430
0,0
1580,1580
10750,7300
2510,2710
1360,1360
810,810
1140,1140
2820,0
8060,0
2420,0
7730,0
1580,1580
2180,1840
8260,0
2160,4100
3040,0
1140,1140
2860,0
320,690
2270,0
8060,0
2200,0
1910,1630
3260,1890
1140,1140
8150,6200
2070,0
3460,1890
2160,0
8270,7390
6950,6180
1710,0
1720,2010
1420,1920
4150,1370
3340,0
1770,3290
3060,0
4280,1940
2690,970
3740,3020
2930,0
4160,2170
6870,4830
1740,420
3080,0
1770,1740
2210,1930
1810,2780
4170,0
4410,2930
2600,1930
2820,0
2680,0
8560,6320
4650,2050
8150,6200
7940,5300
2430,2400
4890,3860
3500,0
3630,1410
3900,0
920,920
2860,0
3240,2010
1360,1360
7050,2960
5220,5270
2120,1920
2400,2420
550,550
1660,2940
4380,4120
260,260
8060,6420
3170,2150
3260,0
3120,0
1030,1030
3460,0
3800,2280
4160,2170
2930,1350
2380,0
2530,0
3680,0
1870,0
1140,1140
2790,0
7510,4750
4980,3390
1330,0
4110,0
2750,0
2600,0
2600,0
1800,1800
8170,9020
4810,5240
2510,770
920,920
1390,1210
2070,340
2950,0
930,1300
1580,1580
3960,2580
4300,2750
3850,1990
5450,3780
1530,0
3780,1410
8060,0
1330,1300
2600,2210
2790,0
4170,1760
1110,1080
2240,3620
1830,2050
4350,0
5430,3430
8160,6020
2750,0
1580,1580
2930,0
1580,1580
1030,1030
3830,1860
4180,1910
8170,7720
2350,0
2350,0
2380,0
1360,1360
3910,2750
1090,1210
3160,0
2820,0
6150,0
1580,1580
2810,1950
2860,0
700,700
4100,0
2420,0
2490,0
1630,310
1140,1140
2750,0
3800,0
2710,0
4370,3510
3770,0
700,700
1140,1140
2970,0
2070,4200
2100,1640
3500,0
3060,0
3390,0
7620,5470
1860,0
1580,1580
10130,0
920,920
2640,0
3040,1530
4000,0
2600,0
920,920
2640,0
3700,0
1360,1360
7620,0
1140,1140
2570,0
7810,4630
2380,0
4020,3220
2970,0
3150,0
3730,0
1550,2830
6790,0
3060,1340
4150,2420
2960,4880
3750,2300
1140,1140
7950,4610
2530,0
3950,0
3480,1290
6620,0
7100,0
2310,0
2750,0
3510,0
3190,0
3390,0
1580,1580
7940,0
1360,1360
700,700
3790,0
8380,0
3640,2830
980,1610
3190,0
3480,0
1910,2750
1030,2460
2420,0
2860,0
8140,6300
4280,0
9210,6320
2380,0
2710,0
1580,1580
2860,0
2530,0
2940,0
3450,0
1580,1580
1360,1360
2290,910
2170,0
1580,1580
2680,0
2130,3330
1800,1800
1510,1480
1140,1140
2520,3720
3910,0
8250,0
1800,1800
4670,2880
3080,0
1360,1360
2790,0
2820,0
8050,7720
2640,0
3320,0
8060,0
2930,0
6840,0
6590,1670
2160,0
1360,1360
3110,0
4240,2240
4050,0
930,2280
7950,4970
1340,850
3760,0
1360,1360
2970,0
8140,7530
4880,1880
1800,1800
590,1240
3480,2110
6400,0
1360,1360
4700,5060
2640,0
2410,0
2710,770
1850,680
8390,0
9320,0
4080,1910
1580,1580
2080,2560
940,330
1860,0
700,700
1140,1140
2420,0
3080,0
6900,6400
10650,0
1440,480
2820,1960
7940,0
3140,1530
3750,1370
3920,0
920,920
3150,0
2160,1460
2680,0
7620,0
2190,2670
2930,0
5110,4800
2860,0
2600,0
2270,0
2640,0
2710,0
1240,0
8270,8350
1360,1360
1140,1140
2710,2220
700,700
480,480
2860,0
3440,2600
1040,0
1860,0
1140,1140
4450,1870
2640,0
6060,6170
700,700
6990,0
1860,780
2970,0
3410,0
3040,0
3170,0
830,920
1350,380
4630,6040
1550,1740
8280,0
5440,6210
2900,0
920,920
1360,1360
2810,770
2640,0
2490,0
2490,0
2820,2430
1550,530
2630,3830
7730,4270
2710,0
3150,0
3450,3360
2490,0
1140,1140
4500,2380
1910,2390
1660,2030
420,690
8270,0
1360,1360
2940,0
6770,0
1800,1800
1360,1360
1140,1140
2710,0
2820,0
7950,6880
1360,1360
8060,0
8500,0
930,0
8060,4710
2970,0
1140,1140
8060,0
7620,0
2380,0
1830,1920
2380,0
7730,5840
3740,0
970,1300
390,750
2710,0
1800,1800
1360,1360
2820,0
1800,1800
1090,1530
2950,3050
7300,5010
1360,1360
1250,1250
1360,1360
1580,1880
7950,7720
2350,3910
1030,1030
1350,380
1000,970
1750,0
3080,0
3300,0
1800,1800
920,920
3850,1990
8160,0
2510,770
4100,0
2490,0
2310,0
4870,2920
1360,1360
2300,3140
8060,0
5540,3650
2640,0
2640,0
1140,1140
3630,0
4480,3760
6460,0
7840,6230
1790,0
4080,2530
4330,790
1740,3330
9200,0
3900,0
2860,0
3810,0
9420,5200
7510,3760
4290,2790
2380,0
2580,820
2180,0
4150,2420
1140,1140
8160,0
7840,0
1580,1580
2620,3000
2460,4200
7210,0
3170,0
3850,1990
8170,7070
9210,0
4770,2050
2470,710
5340,3490
2270,0
2420,0
7840,0
3650,0
13400,0
8060,6960
1580,1580
920,920
1580,1580
2420,0
1360,1360
3170,4450
6760,4360
1360,1360
8150,8640
3960,1550
6790,0
720,810
1140,1140
3840,0
2240,2500
1140,1140
2080,2740
4400,3100
2000,1660
1350,1560
4210,3390
9320,0
7510,0
4190,2170
8380,7670
1460,0
2320,2290
3430,1360
1360,1360
1310,1550
3300,0
3340,0
7620,0
2490,0
1140,1140
9310,0
3770,0
2530,0
1260,0
7950,5990
880,270
920,920
4290,2540
1770,2160
5520,0
1140,1140
2490,0
3120,0
1360,1360
3460,0
2770,2760
2090,0
1140,1140
1580,1580
2860,0
7940,0
2200,0
1360,1360
2190,2850
1980,0
2140,870
2930,0
2170,0
3650,4950
4020,0
2970,0
3410,0
2970,0
1470,1590
7950,8340
7840,0
2710,0
1140,1140
110,110
3040,0
6900,7970
2420,0
3100,2600
8270,7390
13410,0
8390,7380
4270,3650
1960,3910
2970,0
3520,0
2230,0
1970,0
8050,0
8560,7190
8950,0
1580,1580
2570,0
5090,0
7510,4680
3670,2830
1360,1360
1180,1380
920,920
3330,0
7070,4570
2710,0
3040,0
3270,0
3340,0
5410,0
2950,3870
1170,850
1030,1030
1660,1970
3120,0
7620,6320
4920,0
1580,1580
1640,2860
7730,0
1140,1140
3610,0
2160,0
1360,1360
1360,1360
2690,980
3630,1410
460,650
870,1320
1200,1880
2820,1920
2610,770
1140,2510
3320,1200
2310,0
990,500
3860,1550
1480,1850
8270,7790
2380,0
2820,0
2410,3430
2650,2620
1550,1520
2490,0
3950,2770
8160,0
1770,0
2860,0
640,1150
3000,2280
7400,3650
2680,0
7730,0
2950,1190
1360,1360
3240,0
3470,0
2490,0
3190,0
1400,490
3190,0
2710,1810
2900,0
1360,1360
8050,5990
4620,2500
2350,0
3250,2260
760,1020
810,810
3220,0
480,480
1360,1360
5310,0
6960,4280
3180,0
1750,2250
3300,0
7190,3560
1990,2960
2100,1640
2640,0
1750,0
3280,0
2630,2250
4160,1970
2190,3030
3910,0
3130,0
1700,2370
3360,1890
3080,0
2530,0
1440,1410
2490,0
8170,0
1360,1360
7840,7540
2100,1590
1880,2490
3720,0
8070,5300
920,920
8490,0
880,1630
2640,0
2600,0
2680,4780
1140,1140
3730,0
8030,5830
4390,2400
1140,1140
1580,1580
2640,0
1360,1360
7620,4380
3250,1710
1480,1910
1520,120
1200,1700
2300,3320
2530,0
570,370
2490,0
2750,0
2920,3640
1990,1350
1420,2100
2800,1370
8050,6770
1140,1140
2530,0
7840,5300
3850,2010
2160,0
1800,1800
4240,0
2600,1700
2720,1960
1360,1360
7840,6050
2740,2540
1360,1360
1800,2100
8390,8510
8370,6490
3320,3540
1580,1580
3620,0
4240,4160
2530,0
2530,0
9200,5790
810,810
2480,4280
1190,2060
3260,0
3240,0
3370,2150
3950,1370
1360,1360
3940,2240
4130,3690
4150,1370
1360,1360
3080,0
9970,0
3510,0
1580,1580
1150,0
2930,0
9310,5170
5410,3210
3610,0
2460,0
8150,6200
4050,2620
2380,0
1580,1580
1640,0
2820,0
570,310
4320,3170
1800,1800
3080,0
6510,0
2530,0
440,440
3160,0
8040,5720
8040,0
1140,1140
7950,7980
1800,1800
2420,0
2080,0
4780,3390
3110,770
3780,1410
5220,3780
2840,3970
2440,2430
7510,0
3020,1790
1690,2170
1360,1360
2820,0
4370,2780
4820,5860
7840,7760
1030,1030
1360,1360
1360,1360
2970,0
1850,3620
4340,0
1580,1580
1140,1140
3060,1350
2530,0
640,1140
6280,4830
1700,0
2820,0
1140,1140
4070,2350
3570,0
0,0
1580,1580
2280,0
2520,1960
3220,1640
4050,1990
9430,0
2640,0
7950,6870
1080,1590
2380,0
1770,2200
1580,1580
1950,1340
3000,0
2490,0
1140,1140
570,830
2600,0
3280,0
8050,6830
3500,0
2860,0
4590,4590
1480,360
2680,0
2500,0
3590,0
3850,2010
7410,0
920,920
2160,0
1580,1580
1580,1580
1360,1360
7920,0
3160,0
2820,0
2080,0
1140,1140
1140,1140
1220,1190
2600,0
2640,0
1360,1360
8510,0
1580,1580
1140,1140
810,1820
6460,0
2530,0
3560,0
1970,0
920,920
2100,1920
330,920
8230,4620
7540,3510
3570,0
2380,0
3410,0
2210,1930
2750,0
4270,3070
3080,0
1530,2450
1140,1140
1580,1580
1360,1360
6980,5300
5330,5740
1530,2330
1360,1360
7620,4420
3540,2010
3340,0
2290,2130
2930,1680
3580,0
2930,2250
8170,4700
2530,2270
2710,770
1920,750
1360,1360
2190,0
540,630
2640,0
1660,1980
2510,2540
2740,4300
7950,5980
1640,0
2510,2710
9580,6900
1580,1580
1140,1140
2710,0
7840,4930
4520,3120
2750,0
1360,1360
3150,0
2380,0
2100,0
1110,0
8260,0
2600,0
3990,0
3270,0
1360,1360
1360,1360
920,920
1110,1480
2490,0
6270,0
2820,0
1140,1140
8280,7130
5930,0
4590,4300
3770,0
7730,4130
4570,0
7620,4170
810,810
2860,0
3720,0
8490,7200
970,1720
7730,4540
1360,1360
6880,4030
1580,1580
2280,2130
2970,0
2520,3900
8170,7280
3730,2550
7620,0
1280,1030
6850,4900
1360,1360
3230,0
1690,1810
8160,7400
2530,0
2760,0
8050,7360
2930,2570
820,2050
280,470
1580,1700
2970,0
1770,860
2900,5360
1580,1580
2710,0
2380,0
2950,3870
2460,0
7300,5200
1550,2650
1580,1580
2750,0
2840,3580
2060,0
7940,0
3920,0
1420,2280
2200,0
3190,0
1740,0
2740,4120
7920,5070
860,1010
3840,0
4020,0
2860,0
2850,2830
5600,0
2600,1700
2420,0
1360,1360
1140,1140
1360,1360
2490,0
3540,4480
9310,5060
4170,0
2750,0
3830,0
3270,0
3110,770
8440,4370
7950,6870
4130,0
2600,0
1360,1360
8550,6740
2850,4590
2970,0
2970,0
1980,0
2750,0
2710,0
2960,3120
3450,0
3260,0
1640,0
1160,1790
3800,0


==> data/ELK-FAME-sum.txt <==
Justification complexity (sum),ELK (411),FAME (214),20000

==> data/ELK-FAME-treesize.csv <==
8,8
19,17
27,27
14,14
8,8
31,31
9,6
27,0
61,67
28,20
11,10
27,27
21,0
15,15
47,50
24,0
23,23
25,0
29,0
36,0
18,18
27,27
23,23
18,10
29,0
49,0
18,12
34,38
18,14
15,12
19,0
23,23
69,35
29,27
17,15
7,7
28,0
19,14
15,25
21,0
18,13
41,0
23,0
35,0
6,6
15,15
37,0
22,17
22,14
39,0
20,13
33,0
27,27
26,18
41,26
49,42
7,7
35,0
31,0
24,10
20,20
21,0
17,0
23,23
22,21
21,0
6,3
61,43
37,0
12,11
31,31
53,0
62,0
31,0
25,24
27,22
27,27
29,0
35,0
36,28
19,19
11,11
23,23
23,23
33,0
17,0
31,0
31,31
9,10
30,37
19,13
23,0
27,0
15,14
26,18
22,0
30,24
25,0
33,0
31,0
15,15
27,27
25,0
33,0
9,0
65,47
29,0
19,14
19,0
19,19
42,0
17,13
32,0
32,29
19,0
14,8
26,18
55,57
30,22
31,31
19,19
45,28
9,7
21,21
15,15
35,0
18,17
19,19
20,20
37,0
16,0
19,14
70,50
34,0
33,0
14,14
33,0
40,0
44,0
27,27
35,0
27,0
49,0
23,23
49,0
19,19
15,9
31,0
55,0
25,0
15,15
29,0
29,0
27,0
17,17
16,11
35,0
20,18
46,37
11,0
19,19
35,0
23,23
13,13
30,23
19,33
11,10
11,17
12,0
21,0
27,27
17,17
23,23
14,14
17,0
16,12
19,19
52,0
41,36
39,19
13,13
29,0
47,42
23,23
45,0
16,7
51,32
51,0
20,13
49,31
59,0
68,43
27,27
21,0
51,49
15,15
11,8
53,51
31,0
7,3
15,15
19,19
16,11
21,21
56,0
15,9
21,20
9,9
30,22
15,8
21,0
27,27
35,0
23,0
31,26
13,13
24,22
27,27
57,0
10,12
57,0
27,27
23,23
26,18
34,0
18,17
24,0
15,15
53,53
13,0
23,0
35,0
43,28
23,18
37,0
17,13
41,0
21,0
35,0
5,5
35,0
11,17
19,19
15,9
56,0
30,0
14,13
23,0
27,27
72,0
23,23
23,23
36,29
7,3
33,0
19,0
18,16
68,53
25,0
33,0
63,0
27,27
78,45
27,22
15,15
31,0
9,5
17,17
31,0
59,43
25,0
29,0
16,0
31,31
57,58
8,6
23,0
17,29
57,0
25,0
23,0
23,0
27,0
21,15
21,0
8,4
21,0
23,23
31,0
27,27
15,15
19,0
48,0
24,16
11,11
35,0
24,0
23,23
22,22
38,38
35,30
13,13
29,28
19,19
18,13
37,17
55,0
25,24
23,23
27,0
44,0
72,0
40,0
11,11
35,0
8,8
30,0
29,0
19,19
27,27
24,15
51,44
17,17
16,14
67,0
26,30
26,0
15,15
20,19
19,19
33,0
16,11
30,30
21,16
33,0
27,27
25,0
29,0
19,19
41,0
15,14
28,33
43,0
10,7
15,0
31,30
38,0
27,0
15,0
40,55
23,41
33,0
33,32
24,0
25,19
19,20
15,15
35,34
35,0
37,0
57,0
8,11
44,0
23,0
21,16
22,21
26,0
26,0
27,27
7,9
33,0
12,12
31,0
39,0
25,0
21,21
27,27
35,0
19,11
19,0
33,0
19,19
23,23
23,0
9,11
27,0
21,17
16,15
35,0
27,27
23,23
29,0
19,0
23,23
14,6
19,19
56,0
26,18
7,8
15,15
31,0
13,16
53,51
10,15
41,0
27,27
25,45
13,14
13,0
47,0
31,0
17,17
13,13
33,0
45,0
15,15
23,23
36,0
20,19
23,0
27,0
37,0
47,29
29,0
22,10
43,0
23,23
3,2
65,57
33,0
45,36
32,0
27,0
9,9
7,7
45,32
37,0
33,0
23,23
19,21
20,19
18,17
31,0
26,29
9,9
42,0
23,23
33,0
16,15
31,0
23,23
9,8
29,0
57,0
19,19
19,0
59,58
13,13
15,13
15,15
23,23
23,17
24,22
50,0
16,7
23,0
33,0
49,0
24,0
13,8
19,19
23,0
23,18
40,0
26,26
35,0
27,0
29,0
25,0
23,23
31,0
62,0
24,0
9,9
25,0
29,0
60,0
35,0
11,0
34,0
30,28
55,39
33,0
15,15
30,0
27,0
29,19
11,11
21,0
57,59
22,15
26,24
27,23
22,12
22,13
63,74
19,19
19,19
23,23
28,28
23,0
12,4
7,7
36,24
46,0
16,15
34,0
33,0
39,25
41,0
42,0
23,0
9,10
47,52
31,0
24,0
22,0
16,7
23,23
46,48
11,11
19,19
16,0
35,0
42,0
19,19
17,0
33,0
17,17
27,0
55,0
31,0
23,18
19,0
16,15
29,0
41,21
24,0
68,61
5,5
18,0
51,0
17,17
42,0
55,54
20,0
35,34
27,0
15,15
32,32
24,22
27,26
23,0
31,0
30,28
13,12
25,0
27,0
23,23
5,5
31,31
33,0
66,62
23,23
27,0
57,71
27,0
23,23
12,11
14,17
1,1
27,27
87,62
20,18
23,23
13,13
19,19
31,0
59,0
21,0
47,0
27,27
14,12
67,0
11,27
35,0
19,19
29,0
6,7
21,0
55,0
21,0
11,9
20,14
19,19
65,52
17,0
20,14
19,0
55,55
70,42
11,0
11,11
16,16
18,8
37,0
21,37
26,0
23,14
21,13
29,25
35,0
20,13
52,31
10,3
39,0
24,24
15,12
20,19
54,0
30,23
16,12
30,0
27,0
79,44
20,10
55,46
49,38
36,36
32,24
34,0
16,7
70,0
15,15
29,0
21,15
23,23
39,19
44,36
13,11
18,16
11,11
19,33
38,30
3,3
59,50
26,18
39,0
37,0
17,17
32,0
20,13
20,13
14,8
23,0
23,0
36,0
15,0
19,19
29,0
43,31
28,20
12,0
42,0
27,0
27,0
27,0
31,31
57,67
38,40
12,4
15,15
14,12
9,3
24,0
9,13
27,27
20,13
28,21
18,11
30,23
9,0
16,7
55,0
16,16
16,13
37,0
21,12
12,12
25,24
13,12
58,0
34,26
53,44
27,0
27,27
33,0
27,27
17,17
24,12
24,14
59,64
21,0
25,0
23,0
23,23
24,17
10,10
37,0
33,0
58,0
27,27
17,12
29,0
11,11
46,0
25,0
27,0
8,2
19,19
31,0
44,0
29,0
30,25
20,0
11,11
19,19
31,0
28,28
13,10
34,0
26,0
32,0
47,37
15,0
27,27
72,0
15,15
25,0
16,10
40,0
31,0
15,15
31,0
40,0
23,23
45,0
19,19
25,0
53,38
25,0
28,21
35,0
37,0
36,0
17,29
48,0
24,16
24,16
35,34
19,12
19,19
51,34
23,0
44,0
16,7
58,0
47,0
23,0
27,0
30,0
35,0
32,0
27,27
49,0
23,23
11,11
38,0
59,0
23,18
9,10
35,0
43,0
19,18
15,16
21,0
29,0
63,55
58,0
64,44
25,0
28,0
27,27
29,0
27,0
35,0
39,0
27,27
23,23
16,9
19,0
27,27
31,0
23,22
31,31
18,18
19,19
27,26
42,0
65,0
31,31
24,16
35,0
23,23
33,0
35,0
51,54
25,0
19,0
57,0
33,0
66,0
29,13
11,0
23,23
34,0
22,14
44,0
14,16
51,36
9,6
39,0
23,23
31,0
63,59
23,11
31,31
7,8
24,18
50,0
23,23
34,38
27,0
25,0
12,4
12,6
59,0
66,0
24,14
27,27
19,18
4,2
15,0
11,11
19,19
21,0
33,0
48,56
87,0
8,4
14,10
49,0
16,10
18,8
44,0
15,15
37,0
11,7
35,0
45,0
21,20
35,0
40,32
33,0
27,0
21,0
25,0
29,0
10,0
57,63
23,23
19,19
18,14
11,11
7,7
33,0
18,13
8,0
15,0
19,19
20,9
29,0
38,45
11,11
28,0
12,6
31,0
39,0
35,0
28,0
9,9
7,3
34,45
14,13
59,0
52,44
39,0
15,15
23,23
12,4
27,0
25,0
25,0
20,17
10,5
29,28
47,30
29,0
37,0
24,18
25,0
19,19
21,13
19,18
16,15
7,7
55,0
23,23
33,0
37,0
31,31
23,23
19,19
29,0
33,0
53,64
23,23
55,0
63,0
6,0
53,36
31,0
19,19
53,0
47,0
23,0
13,12
25,0
47,39
45,0
8,8
5,6
29,0
31,31
23,23
31,0
31,31
10,10
21,16
45,33
23,23
21,21
23,23
13,12
51,54
27,26
17,17
7,3
10,10
13,0
33,0
37,0
31,31
15,15
18,11
57,0
12,4
46,0
29,0
23,0
24,16
23,23
23,22
53,0
34,27
29,0
28,0
19,19
43,0
35,31
42,0
49,43
20,0
24,17
19,7
22,22
64,0
40,0
29,0
42,0
66,40
43,28
26,20
23,0
19,9
19,0
24,16
19,19
55,0
49,0
27,27
22,20
29,28
49,0
28,0
18,11
59,54
66,0
22,10
17,7
28,21
21,0
25,0
55,0
38,0
98,0
53,52
27,27
15,15
27,27
23,0
23,23
32,30
48,27
23,23
61,67
20,10
46,0
7,7
19,19
40,0
17,15
19,19
19,18
24,16
12,10
12,12
25,20
66,0
43,0
26,17
57,58
14,0
34,34
27,15
23,23
14,14
37,0
37,0
45,0
25,0
19,19
66,0
40,0
25,0
12,0
51,44
7,3
15,15
22,15
18,17
24,0
19,19
25,0
37,0
23,23
32,0
16,14
19,0
19,19
27,27
29,0
51,0
21,0
23,23
21,20
17,0
16,10
33,0
22,0
43,38
46,0
35,0
39,0
31,0
11,10
57,62
53,0
29,0
19,19
3,3
35,0
50,59
21,0
23,18
57,59
100,0
59,60
34,26
26,26
31,0
41,0
15,0
17,0
51,0
75,46
60,0
27,27
33,0
51,0
43,32
26,17
23,23
11,13
15,15
38,0
64,37
29,0
35,0
39,0
39,0
39,0
28,26
10,8
17,17
16,15
35,0
45,43
51,0
27,27
20,20
47,0
19,19
36,0
11,0
23,23
23,23
21,11
16,7
5,6
7,8
12,12
20,16
12,4
17,18
25,13
23,0
8,5
20,10
14,13
59,65
23,0
31,0
25,24
40,40
20,20
25,0
25,19
55,0
17,0
33,0
11,11
23,19
41,26
27,0
49,0
22,12
23,23
28,0
32,0
27,0
35,0
10,6
35,0
18,14
35,0
23,23
51,44
32,23
25,0
18,13
9,9
13,13
36,0
7,7
23,23
55,0
60,33
33,0
22,22
39,0
39,23
22,21
13,10
25,0
13,0
30,0
16,12
20,11
21,20
48,0
26,0
18,17
20,14
37,0
23,0
18,18
25,0
55,0
23,23
49,52
13,10
20,19
38,0
61,44
15,15
59,0
8,10
25,0
29,0
33,32
19,19
38,0
57,44
25,17
19,19
27,27
25,0
23,23
47,33
18,12
14,13
11,3
12,12
23,22
26,0
5,4
27,0
27,0
20,20
11,8
16,16
18,8
53,51
19,19
23,0
49,38
18,10
11,0
31,31
54,0
16,12
14,10
23,23
49,45
18,14
23,23
17,16
61,69
55,48
31,26
27,27
34,0
36,29
25,0
23,0
62,40
13,13
37,33
21,21
39,0
28,0
22,17
18,8
23,23
22,14
32,25
18,8
23,23
33,0
63,0
36,0
27,27
10,0
33,0
64,38
30,22
36,0
31,0
65,49
18,13
27,0
27,27
11,0
31,0
5,3
25,19
31,31
33,0
54,0
23,0
9,9
37,0
59,44
55,0
19,19
53,58
31,31
21,0
19,0
28,20
12,4
16,7
41,33
28,27
27,26
43,0
17,11
15,14
23,23
31,0
28,20
40,45
49,53
17,17
23,23
23,23
33,0
24,24
45,0
27,27
19,19
24,14
27,0
13,13
42,33
18,0
31,0
19,19
22,15
34,0
1,1
27,27
24,0
14,10
16,10
18,11
68,0
25,0
51,60
10,10
23,0
18,17
27,27
9,7
32,0
25,0
19,19
7,8
27,0
30,0
57,66
34,0
29,0
32,34
8,2
35,0
25,0
38,0
18,10
47,0
15,15
19,0
27,27
27,27
23,23
59,0
35,0
31,0
19,0
19,19
19,19
14,14
29,0
25,0
23,23
65,0
27,27
19,19
11,12
42,0
25,0
32,0
17,0
15,15
13,11
7,9
56,28
39,23
34,0
23,0
39,0
15,12
27,0
30,22
33,0
18,18
19,19
27,27
23,23
56,35
48,40
18,18
23,23
45,29
17,10
39,0
16,14
14,9
36,0
16,12
55,38
15,12
12,4
13,7
23,23
21,0
5,5
25,0
16,15
18,16
31,30
51,42
11,0
20,18
82,46
27,27
19,19
31,0
51,38
32,26
29,0
23,23
37,0
23,0
22,0
8,0
55,0
27,0
44,0
39,0
23,23
23,23
15,15
11,15
25,0
24,0
31,0
19,19
57,67
54,0
34,32
42,0
47,29
66,0
45,28
13,13
29,0
38,0
59,56
17,17
47,31
23,23
39,23
27,27
19,14
31,0
27,26
55,55
21,15
45,0
12,10
56,32
23,23
37,0
15,14
57,56
23,0
29,0
55,54
22,18
12,14
3,4
13,12
31,0
13,9
37,36
27,27
31,0
23,0
28,26
31,0
49,36
17,29
27,27
27,0
26,24
20,0
53,0
44,0
16,16
17,0
33,0
11,0
31,30
55,42
6,6
42,0
46,0
31,0
20,16
52,0
16,12
25,0
23,23
19,19
23,23
25,0
39,34
64,34
52,0
27,0
40,0
37,0
12,4
47,29
51,60
50,0
27,0
23,23
71,40
33,32
31,0
31,0
17,0
27,0
29,0
22,18
39,0
39,0
11,0
11,12
38,0


==> data/ELK-FAME-treesize.txt <==
Tree size,ELK (468),FAME (87),140

==> data/ELK-LETHE-max.csv <==
280,280
430,390
260,260
280,390
430,390
260,260
430,440
280,390
520,440
280,390
430,390
260,260
280,390
260,260
520,440
380,390
260,260
280,390
280,390
380,390
280,390
260,260
260,260
370,310
370,400
520,440
430,440
280,390
430,390
430,350
380,390
260,260
520,440
280,390
430,390
280,280
380,390
430,440
280,390
280,390
430,440
280,400
370,400
370,400
280,280
260,260
280,400
520,440
520,440
370,400
520,440
370,400
260,260
520,440
520,440
620,440
280,280
280,390
280,390
420,340
280,390
380,390
280,390
260,260
280,390
370,400
280,280
520,440
280,390
280,390
260,260
520,440
570,440
370,400
430,400
430,440
260,260
280,390
370,400
570,440
260,260
260,260
260,260
260,260
280,390
380,390
280,390
260,260
280,390
520,440
430,440
280,390
280,390
430,540
520,430
380,390
430,430
370,400
280,390
380,390
260,260
260,260
370,400
280,390
370,380
520,440
370,400
430,390
370,400
260,260
520,440
520,440
380,390
570,440
280,390
520,440
520,440
620,490
520,440
260,260
260,260
520,440
520,350
260,260
260,260
370,400
280,390
260,260
430,430
370,400
280,390
520,440
520,440
370,390
280,390
430,390
280,390
280,390
520,440
260,260
370,400
370,400
380,450
260,260
520,440
260,260
430,440
370,400
620,440
280,390
260,260
370,400
370,400
280,390
260,260
430,440
280,390
280,280
520,440
370,380
260,260
280,390
260,260
260,260
520,440
280,390
430,390
430,340
370,400
370,380
260,260
260,260
260,260
280,390
370,390
430,440
260,260
280,390
520,440
570,440
260,260
280,390
520,440
260,260
520,440
520,340
520,440
520,440
620,440
520,440
280,400
520,440
260,260
280,390
620,440
260,260
430,440
520,440
280,390
470,380
260,260
260,260
520,440
260,260
370,390
520,440
430,390
180,230
620,440
520,340
370,390
260,260
280,400
370,390
430,440
260,260
430,540
260,260
380,450
280,390
280,400
260,260
260,260
520,440
280,390
280,390
380,390
260,260
620,440
370,390
280,390
280,390
520,440
520,440
370,400
260,270
280,400
370,400
280,390
260,260
280,400
280,350
260,260
370,310
280,390
380,390
280,280
280,390
260,260
280,400
260,260
260,260
520,440
230,230
280,400
370,400
280,280
520,440
280,390
280,390
520,440
260,260
520,440
520,440
260,260
280,390
260,270
260,260
370,400
520,440
370,400
380,410
370,390
260,260
620,440
280,280
370,400
280,320
620,440
280,390
370,400
280,390
280,390
430,440
370,400
370,220
280,390
260,260
280,390
260,260
260,260
370,400
370,390
520,440
260,260
280,400
280,400
260,260
280,280
280,280
520,440
180,230
430,400
260,260
430,440
570,440
520,440
430,400
260,260
370,400
280,400
620,440
520,540
260,260
280,400
280,280
380,390
280,390
180,230
260,260
620,440
620,440
260,260
280,280
520,440
280,390
380,390
180,230
430,430
260,260
370,400
370,260
280,280
520,390
370,400
260,260
280,390
280,390
260,260
370,400
430,390
520,440
520,440
370,260
380,390
430,350
380,390
370,400
370,380
570,440
280,390
370,400
430,400
380,390
430,390
280,390
260,260
430,350
370,400
280,390
620,440
210,230
520,440
370,390
430,350
280,390
280,400
380,390
260,260
280,280
370,400
430,390
370,400
280,400
370,400
260,260
260,260
280,390
520,440
280,390
370,400
260,260
260,260
280,390
280,280
280,390
430,440
280,390
280,400
260,260
260,260
370,390
370,400
260,260
420,340
430,430
570,440
520,440
430,390
260,260
370,400
280,390
520,440
430,440
520,440
260,260
280,390
280,390
370,380
520,440
280,390
260,260
260,260
280,390
520,440
260,260
260,260
280,390
430,430
280,390
280,390
370,400
520,440
370,400
520,340
520,440
260,260
260,260
520,440
280,390
520,440
370,390
370,400
180,230
260,260
520,490
370,400
280,400
260,260
280,390
280,390
280,390
280,390
620,440
260,260
280,400
260,260
370,400
280,390
280,390
260,260
430,350
370,390
520,490
260,260
280,390
520,440
260,260
520,390
260,260
260,260
430,440
430,440
370,390
770,340
280,390
380,390
520,440
380,390
370,260
260,260
380,390
520,440
280,400
280,280
370,400
280,390
280,390
280,390
260,260
380,410
370,390
720,340
260,260
370,400
280,390
380,420
370,400
430,400
380,460
430,440
620,440
280,390
260,260
380,390
280,390
430,440
260,260
370,400
520,440
520,440
430,440
520,430
520,340
430,440
520,440
260,260
260,260
260,260
280,280
370,400
570,340
110,110
430,440
370,390
280,390
280,390
370,400
620,440
280,390
280,400
370,400
280,390
620,440
280,390
770,340
380,390
570,340
260,260
520,440
260,260
260,260
370,400
370,400
380,390
260,260
280,390
280,390
260,260
370,400
620,440
370,400
430,440
280,390
280,390
280,390
570,440
280,400
520,440
110,110
370,400
520,440
260,260
370,390
520,440
380,390
430,400
370,400
260,260
280,280
430,440
430,400
370,400
370,400
430,440
430,390
370,400
280,390
260,260
180,230
260,260
280,390
520,440
260,260
370,400
520,440
380,410
260,260
280,390
430,430
0,0
260,260
620,440
430,440
260,260
260,260
260,260
280,390
520,440
370,400
520,440
260,260
430,440
520,440
430,340
280,390
260,260
370,400
190,230
280,390
520,440
280,390
430,430
430,440
260,260
520,440
370,380
520,440
280,390
620,440
570,440
380,390
430,430
280,390
620,440
280,400
280,390
380,390
430,440
370,270
260,270
280,390
620,340
570,440
370,420
370,400
280,280
430,440
280,390
370,390
520,440
430,440
280,400
370,400
520,440
670,340
620,440
620,490
280,280
570,440
380,390
620,340
280,400
260,260
370,400
430,440
260,260
570,440
570,440
520,390
430,440
110,110
280,390
520,440
260,260
520,440
280,390
280,390
280,400
260,260
380,390
520,440
620,440
430,440
280,390
370,400
380,390
280,390
260,260
370,400
520,440
620,440
370,390
380,460
370,400
280,390
280,390
260,260
520,440
520,440
470,340
260,260
280,280
420,340
380,390
280,280
260,260
430,430
520,440
520,440
520,540
380,390
670,340
520,440
280,280
430,390
280,390
430,440
280,280
430,350
430,540
370,390
520,440
620,440
370,400
260,260
280,390
260,260
260,260
570,440
520,340
520,490
370,400
280,390
280,390
260,260
520,440
280,280
380,410
280,390
380,420
260,260
520,440
370,400
260,260
280,400
280,390
280,390
370,310
260,260
280,390
280,390
280,390
520,440
430,440
260,260
260,260
370,400
430,350
430,440
380,390
380,390
380,390
520,540
380,390
260,260
520,440
260,260
370,400
430,440
380,460
280,390
260,260
370,400
280,400
260,260
520,440
260,260
370,390
520,440
280,390
520,440
280,390
280,390
370,390
280,390
520,490
370,270
520,440
430,400
520,440
260,260
520,440
370,400
370,390
570,340
570,440
520,440
280,390
370,400
370,390
370,400
380,390
260,260
620,440
260,260
260,260
380,390
620,440
430,540
430,350
370,400
280,390
430,390
280,390
370,400
370,400
520,440
370,390
520,440
280,390
280,400
260,260
370,400
280,390
280,400
280,400
260,260
260,260
370,310
380,400
260,260
280,390
430,390
260,260
280,280
260,260
430,400
370,390
520,440
260,260
430,440
370,400
260,260
280,390
280,390
620,490
370,400
380,390
520,440
280,390
570,440
420,340
430,340
260,260
280,390
620,440
380,390
280,390
520,440
280,280
280,390
260,260
370,400
520,440
520,340
260,260
280,390
430,440
570,440
260,260
520,440
370,400
380,390
570,340
370,310
520,540
520,490
520,340
260,260
430,400
420,330
380,390
260,260
260,260
370,400
370,400
520,490
520,490
370,260
570,390
620,440
520,440
520,340
280,400
260,260
280,390
430,340
280,390
520,440
430,400
280,390
570,440
370,400
280,390
280,390
370,400
280,390
370,400
620,440
260,260
260,260
430,440
260,260
260,260
280,390
520,350
370,390
380,390
260,260
620,340
280,390
620,440
260,260
770,340
280,290
370,400
370,400
280,390
380,390
280,280
470,380
520,440
280,390
520,440
570,440
280,390
260,260
260,260
620,340
370,400
280,390
280,390
430,430
370,310
430,400
520,440
280,390
280,390
430,430
280,390
260,260
570,440
430,390
280,390
180,230
620,440
260,260
280,400
520,440
260,260
260,260
260,260
280,390
280,390
520,440
260,260
520,440
520,490
370,390
520,440
370,400
260,260
520,490
520,440
280,390
430,540
280,390
520,440
370,400
430,390
280,280
280,390
260,260
260,260
280,390
260,260
280,390
430,430
520,440
260,260
260,260
260,260
430,350
520,440
430,350
260,260
470,380
280,280
380,390
370,400
370,400
260,260
260,260
520,440
620,440
470,340
280,400
280,390
280,390
620,440
260,260
430,400
520,440
520,440
280,390
280,400
260,260
370,400
260,270
520,440
520,440
370,400
520,440
420,340
430,390
520,440
380,390
370,400
280,400
520,440
520,440
520,440
280,390
370,270
370,380
520,440
260,260
620,440
520,490
260,260
430,440
430,350
520,440
380,390
520,440
520,490
520,440
520,340
370,270
520,540
280,390
280,390
520,440
280,390
520,490
520,440
260,260
260,260
260,260
370,400
260,260
430,440
570,440
260,260
520,440
520,340
520,440
280,280
260,260
370,390
430,350
260,260
430,400
520,440
430,440
280,280
520,430
520,440
520,440
520,340
620,440
370,400
280,280
370,270
260,260
280,280
370,400
280,400
520,440
280,390
260,260
520,440
280,400
370,400
370,390
520,440
260,270
260,260
620,430
280,390
670,340
260,260
280,390
280,400
260,260
380,390
430,430
280,390
260,260
260,260
370,400
620,440
280,390
260,260
430,400
280,390
370,270
280,390
280,400
520,440
370,390
280,390
370,400
370,400
430,350
520,490
520,490
280,390
260,260
110,110
280,390
520,440
370,400
520,440
620,440
520,490
520,440
520,440
430,350
370,400
370,400
430,390
380,390
620,540
520,440
570,440
260,260
280,390
380,450
520,440
430,540
260,260
280,290
260,260
280,390
520,440
280,390
280,390
280,400
280,400
520,440
430,440
280,280
260,260
280,390
370,400
520,440
280,390
260,260
280,390
520,440
260,260
380,390
430,340
260,260
260,260
370,270
620,340
280,280
430,390
280,390
430,390
520,340
280,390
370,270
280,390
280,280
520,340
280,390
620,440
280,390
280,390
430,400
280,280
280,280
280,390
430,440
620,440
280,390
280,390
180,230
260,270
520,440
370,400
520,440
370,270
260,260
380,390
280,390
280,390
370,400
370,220
370,400
430,390
280,390
260,260
620,490
520,440
280,390
520,440
280,280
260,260
280,390
260,260
260,260
380,450
520,440
280,390
280,390
370,400
520,440
280,390
430,440
370,400
380,390
380,390
430,390
520,440
430,400
280,390
380,390
280,390
520,440
370,400
370,400
280,280
280,390
520,440
260,260
520,440
430,350
280,390
380,390
520,490
260,260
620,490
430,350
370,400
280,390
430,350
260,260
370,390
520,440
430,440
260,260
260,260
370,400
260,260
520,440
520,440
280,390
260,120
280,390
430,400
280,400
260,260
280,390
370,400
430,430
430,440
280,390
520,340
620,440
260,260
370,400
520,490
430,440
430,340
260,260
370,390
430,390
520,390
260,260
520,440
430,390
260,260
430,390
520,540
620,440
520,440
260,260
370,390
520,440
370,400
370,390
520,540
260,260
280,390
180,230
280,390
380,390
430,440
620,440
260,260
520,440
520,440
620,340
260,260
370,400
570,440
280,400
260,260
370,390
280,390
520,440
620,440
380,390
280,390
520,440
620,430
280,390
260,260
380,390
280,390
260,310
520,390
260,260
370,400
570,440
370,400
110,110
280,400
520,440
620,490
260,260
520,440
260,260
370,400
380,390
570,440
770,340
670,340
260,270
430,430
280,280
520,440
430,440
430,390
260,260
280,390
520,440
520,440
520,440
260,260
260,260
260,260
370,400
430,350
280,390
260,260
260,260
370,270
280,390
180,230
520,440
280,390
280,390
260,260
520,440
380,390
0,0
260,260
280,400
430,430
520,440
620,440
520,440
370,400
520,440
430,390
280,390
280,390
260,260
570,350
280,390
280,390
260,260
280,280
280,390
380,390
620,440
380,390
370,400
520,440
370,360
280,390
380,410
280,400
430,440
620,440
260,260
280,390
260,260
260,260
260,260
520,440
280,400
280,390
380,390
260,260
260,260
280,280
280,390
370,400
260,260
520,440
260,260
260,260
280,390
520,440
370,400
380,460
380,390
260,260
430,430
200,230
520,440
620,440
380,390
280,390
370,400
430,440
370,400
520,440
370,400
280,390
260,260
260,260
260,260
570,440
570,440
280,390
260,260
520,440
430,440
280,400
430,440
430,440
280,390
570,390
520,440
430,430
570,340
370,310
260,260
380,390
280,280
370,400
280,390
430,540
430,400
520,440
380,390
430,440
520,440
260,260
260,260
280,390
520,440
520,440
370,400
260,260
280,390
280,390
430,390
370,390
620,440
280,390
280,400
380,410
260,260
260,260
260,260
280,280
280,390
820,340
280,390
260,260
520,440
380,420
520,440
280,400
520,440
370,390
520,440
260,260
370,400
380,390
620,440
180,230
520,440
260,260
520,440
260,260
520,440
370,400
430,400
520,490
430,440
520,440
280,280
520,440
260,260
280,400
430,350
620,440
370,400
280,400
620,490
430,350
280,390
280,280
430,390
370,400
370,260
430,350
260,260
280,390
280,390
430,440
280,390
520,440
280,390
260,260
370,400
430,440
280,400
620,490
280,400
280,390
370,390
280,390
370,380
430,400
520,440
430,350
370,390
370,390
370,400
430,390
380,420
430,390
280,390
260,260
260,260
260,260
280,390
520,440
520,490
370,390
370,400
380,390
280,400
770,340
520,540
520,440
370,390
280,390
260,260
520,440
430,400
370,400
370,400
280,390
370,400
280,390
430,390
280,400
280,390
380,390
430,350
370,390


==> data/ELK-LETHE-max.txt <==
Justification complexity (max),ELK (493),LETHE (719),1800

==> data/ELK-LETHE-size.csv <==
8,7
19,16
25,25
14,13
8,7
29,29
9,5
27,24
50,50
25,19
11,9
25,25
20,17
15,15
40,29
24,20
21,21
25,22
29,26
36,32
18,17
25,25
23,23
18,10
26,24
42,35
18,11
25,31
18,13
15,11
19,14
23,23
36,27
24,26
17,14
7,7
28,24
13,11
14,14
20,17
18,12
37,35
22,19
34,31
6,5
15,15
35,32
22,16
18,11
36,34
16,10
32,29
26,26
22,15
37,23
43,41
7,7
35,32
31,28
24,10
20,19
21,18
17,14
23,23
22,21
21,18
6,3
44,36
37,34
12,11
31,31
46,38
31,29
28,26
25,22
17,17
25,25
28,25
34,31
24,21
19,19
11,11
23,23
23,23
33,30
17,12
31,27
27,27
9,9
28,28
17,11
22,19
26,23
14,12
20,15
22,18
22,19
25,22
32,29
31,28
15,15
27,27
25,22
33,30
9,5
48,40
28,25
17,12
19,16
19,19
35,25
15,11
32,28
22,20
19,16
14,7
22,15
44,46
22,17
27,27
19,19
38,29
9,6
21,21
15,15
34,31
18,17
18,18
19,19
36,33
16,19
15,11
52,53
30,26
28,27
14,13
32,29
35,31
37,33
25,25
35,32
22,21
43,38
22,22
42,39
18,18
13,7
31,28
48,43
24,21
15,15
29,26
26,24
26,23
17,17
16,10
34,31
20,17
33,29
11,7
19,19
35,32
19,19
13,13
26,20
18,18
11,9
9,9
12,10
21,17
27,27
17,17
21,21
14,13
17,14
16,11
19,19
41,40
33,29
28,17
13,13
28,25
29,32
23,23
36,26
12,5
44,38
42,38
18,11
40,30
46,42
48,36
26,26
21,18
45,37
15,15
11,7
47,45
31,28
7,3
15,15
18,18
16,10
21,21
43,44
13,7
21,19
9,9
27,19
13,7
21,18
26,26
32,30
22,19
19,20
13,13
21,19
24,24
52,47
10,11
44,40
26,26
22,22
20,14
30,25
18,17
23,19
15,15
46,41
13,9
22,19
35,32
37,25
15,14
34,32
14,10
37,34
20,17
34,31
5,5
31,29
10,10
19,19
15,9
43,43
30,26
14,13
20,18
24,24
42,39
23,23
22,22
32,32
7,3
30,28
19,16
18,15
50,46
25,22
30,28
46,39
25,25
43,36
19,17
15,15
30,27
9,5
17,17
28,26
46,41
24,21
28,24
16,9
31,31
51,46
8,5
23,20
16,15
50,46
24,21
22,19
22,19
27,24
21,14
20,17
8,4
21,19
22,22
30,27
23,23
15,15
18,15
39,38
20,13
11,11
31,29
23,21
23,23
22,21
38,37
23,23
13,13
29,26
18,18
18,12
30,17
49,46
25,22
23,23
27,24
44,40
50,56
33,26
11,11
31,29
8,7
30,26
29,26
18,18
24,24
18,11
42,32
17,17
16,13
50,43
23,26
26,22
15,15
19,16
19,19
30,28
16,11
30,29
19,14
32,29
27,27
25,22
26,24
19,19
41,38
15,13
26,19
36,29
10,7
15,10
31,29
38,34
27,24
15,11
33,17
22,22
26,26
33,30
24,20
25,18
19,19
15,15
35,33
32,30
36,33
50,46
8,11
35,33
23,20
19,14
21,20
26,24
26,22
25,25
7,7
32,29
12,11
31,28
36,34
25,22
21,21
27,27
34,31
19,10
19,16
33,30
19,19
21,21
23,20
9,9
27,24
20,15
16,15
34,31
27,27
21,21
28,25
18,15
23,23
14,6
16,16
39,23
22,15
7,6
15,15
31,28
13,15
44,39
10,10
34,28
27,27
24,24
13,13
13,9
40,29
28,26
17,17
13,13
28,28
39,29
15,15
20,20
36,33
19,16
22,19
26,23
30,30
41,36
24,23
18,8
37,31
23,23
3,2
48,41
33,30
36,28
31,26
26,23
8,8
7,7
38,32
34,32
30,28
22,22
19,23
20,19
17,16
31,27
24,18
9,9
41,37
23,23
33,30
16,15
30,27
23,23
9,7
29,26
48,51
19,19
19,16
50,48
13,13
15,12
15,15
23,23
23,16
24,21
39,39
12,5
23,20
33,30
43,32
24,20
13,8
17,17
23,20
17,14
37,34
26,25
35,32
27,24
24,24
25,22
23,23
30,26
44,47
16,9
9,9
24,21
29,26
55,47
30,29
9,21
33,26
30,27
48,44
32,29
15,15
29,25
26,23
27,17
11,11
21,18
50,45
20,13
26,23
26,21
20,11
20,11
54,53
17,17
19,19
23,23
28,27
22,19
10,3
7,7
34,22
37,36
16,15
34,31
33,30
33,21
41,38
39,36
23,20
9,9
41,37
30,27
16,9
22,18
12,5
23,23
37,36
11,11
19,19
16,14
28,28
42,38
19,19
17,14
32,29
17,17
26,23
49,45
30,27
15,14
19,17
15,16
28,25
34,20
24,22
46,45
5,5
18,16
42,36
17,17
34,32
44,42
20,16
35,32
24,22
15,15
32,31
24,21
27,24
22,19
26,25
30,27
13,11
25,22
26,23
21,21
5,5
30,30
33,30
44,46
22,22
26,23
48,40
26,22
22,22
12,11
12,13
1,1
25,25
53,51
20,17
21,21
13,13
19,19
30,27
46,44
21,18
40,35
26,26
14,11
50,42
9,13
34,31
19,19
28,25
6,7
21,18
46,38
21,18
11,8
20,13
19,19
48,42
17,13
20,13
19,16
49,46
35,35
11,8
11,10
16,15
16,9
36,33
20,20
26,22
23,13
18,10
24,20
32,30
18,9
31,25
10,3
32,32
24,23
15,11
20,19
41,42
28,21
16,11
28,26
27,24
40,34
14,7
44,39
43,36
36,35
22,18
34,30
12,5
40,36
15,15
29,26
19,13
21,21
32,19
28,27
13,10
18,15
11,11
18,18
26,23
3,3
46,39
23,17
39,36
30,29
17,17
31,27
16,10
18,11
14,7
23,20
22,19
35,31
15,12
19,19
29,26
37,25
20,15
12,8
42,35
27,24
27,24
27,24
28,28
48,40
32,26
10,3
13,13
14,11
9,3
24,20
9,9
26,26
18,11
26,19
16,9
29,21
9,6
12,5
46,38
16,15
16,12
32,32
21,11
12,11
25,23
13,11
42,44
29,22
47,45
26,23
27,27
32,29
25,25
17,17
17,11
22,13
48,40
21,18
23,21
23,20
23,23
18,13
10,9
37,33
30,28
57,47
25,25
13,9
29,26
11,11
45,41
25,22
24,22
8,2
19,19
31,28
37,34
28,25
24,20
18,10
11,11
18,18
30,27
28,27
13,9
34,30
26,22
32,28
38,32
15,9
27,27
50,49
14,14
25,22
16,9
40,33
26,25
15,15
24,24
40,36
22,22
38,28
19,19
25,22
40,34
22,20
20,16
35,32
37,34
33,29
16,16
39,43
21,13
20,13
35,32
17,10
19,19
44,35
23,20
37,35
12,3
29,26
35,25
23,20
27,24
29,24
35,32
32,28
25,25
42,40
22,22
11,11
37,33
50,52
22,16
9,9
34,31
43,40
19,17
15,15
20,17
28,25
46,38
43,45
46,37
22,20
25,23
25,25
29,26
27,24
29,28
37,34
27,27
22,22
16,9
19,16
25,25
30,28
23,21
30,30
18,17
17,17
27,24
35,33
48,41
29,29
24,15
32,30
21,21
32,30
30,29
44,35
24,21
19,13
46,43
33,30
33,32
29,13
9,29
21,21
34,31
18,11
44,40
14,15
45,34
9,6
34,42
23,23
30,27
46,41
21,10
29,29
7,7
24,17
25,20
22,22
30,29
24,22
25,22
10,3
12,6
53,51
48,38
22,13
26,26
19,16
4,2
15,12
11,11
19,19
21,18
32,29
41,44
53,43
8,4
12,8
42,35
16,9
16,7
43,39
15,15
36,33
9,5
30,30
38,27
21,18
32,30
26,24
28,27
27,24
21,18
25,22
28,25
10,8
48,48
22,22
19,19
18,13
10,10
7,7
33,30
14,10
8,5
15,11
19,19
14,7
29,26
35,27
11,11
18,11
12,5
31,28
39,36
35,32
28,24
9,9
7,3
32,25
14,13
50,48
32,33
34,34
15,15
22,22
10,3
24,22
24,21
25,22
20,16
10,5
29,26
41,37
29,26
37,34
20,16
24,21
19,19
19,11
19,17
16,15
7,7
49,45
23,23
29,27
29,22
31,31
21,21
19,19
28,25
30,28
44,31
23,23
46,49
54,61
6,4
46,41
31,28
19,19
47,49
38,33
23,20
13,11
22,20
40,33
45,42
8,7
5,5
28,25
29,29
23,23
30,27
29,29
10,9
17,14
36,27
22,22
21,21
21,21
13,11
44,37
27,25
17,17
7,3
10,9
13,10
33,30
36,33
29,29
15,15
16,9
46,44
10,3
45,41
24,23
23,20
18,12
23,23
23,20
47,35
31,24
29,26
27,25
19,19
43,40
29,25
33,31
43,35
20,18
22,15
19,7
22,21
44,33
39,35
28,25
42,38
48,33
36,25
24,22
23,20
17,8
19,15
20,13
19,19
46,42
42,32
27,27
22,19
29,27
37,34
28,24
16,9
48,40
46,39
18,8
15,6
27,19
20,17
25,22
42,42
32,28
62,59
46,38
26,26
14,14
26,26
20,18
23,23
32,29
29,22
23,23
48,45
18,9
39,37
7,7
19,19
35,32
17,14
18,18
19,16
20,13
12,9
12,11
22,17
48,37
36,25
24,16
51,51
14,12
34,33
25,14
23,23
13,12
37,34
36,33
38,28
24,21
18,18
46,39
39,35
22,20
12,7
44,41
7,3
14,14
18,12
18,17
16,9
19,19
24,21
31,30
23,23
32,28
16,13
19,16
18,18
26,26
29,26
42,36
21,18
22,22
21,18
17,14
16,10
32,29
22,20
27,29
37,36
35,32
38,35
30,27
11,9
44,36
42,35
29,26
19,19
3,3
34,31
41,41
21,18
17,14
48,48
64,51
52,50
24,20
26,25
30,27
40,37
15,12
17,13
45,40
40,36
43,27
26,26
28,28
49,42
36,26
20,14
23,23
10,9
15,15
38,35
35,28
28,25
34,31
35,32
36,34
30,24
28,25
10,7
17,17
15,14
35,32
38,29
44,56
25,25
20,19
41,39
19,19
36,32
9,17
23,23
23,23
19,10
12,5
5,5
7,7
12,11
20,15
10,3
17,17
23,12
23,20
8,5
18,9
14,13
48,50
22,19
30,27
25,22
40,39
20,19
25,22
25,18
46,42
17,15
33,30
11,11
19,15
35,22
27,24
40,35
20,11
22,22
27,23
31,25
24,22
34,31
10,6
34,31
18,13
34,32
23,23
44,39
30,31
24,22
18,12
9,9
13,13
36,33
7,7
23,23
54,47
33,25
29,35
22,21
36,34
35,21
22,21
13,9
25,22
13,8
30,26
14,10
18,9
21,18
39,37
25,21
18,17
20,13
32,31
23,20
18,17
24,21
49,46
21,21
42,31
13,9
19,18
38,34
48,40
15,15
53,42
8,8
24,21
26,24
33,31
19,19
33,30
44,40
25,16
18,18
27,27
24,21
22,22
38,26
18,11
14,13
9,3
12,11
23,20
24,22
5,4
24,22
27,24
19,18
11,7
16,15
12,6
44,41
19,19
23,20
43,32
16,8
9,21
28,28
40,41
16,11
12,8
23,23
42,37
16,12
23,23
17,15
52,54
48,43
21,20
26,26
31,27
24,22
22,20
23,20
44,34
13,13
26,30
20,20
38,35
28,24
22,16
16,9
22,22
18,11
22,19
16,7
22,22
33,30
46,28
35,33
24,24
10,6
32,29
46,34
25,18
36,32
26,26
48,42
16,11
22,21
25,25
11,7
30,27
5,3
24,17
27,27
32,29
27,23
22,19
9,9
34,32
46,38
42,35
19,19
44,41
29,29
20,17
19,13
20,15
10,3
12,5
34,26
23,23
27,25
36,26
15,9
15,13
22,22
31,28
24,17
34,35
42,34
17,17
22,22
23,23
30,28
24,23
39,47
27,27
19,19
22,13
27,24
10,11
33,27
18,16
31,28
18,18
20,13
33,29
1,1
27,27
24,22
12,8
16,9
16,9
50,46
24,21
45,35
10,9
22,19
17,16
23,23
9,6
32,29
25,22
18,18
7,7
26,23
30,26
44,43
34,30
28,25
28,21
8,2
30,30
24,20
38,34
16,8
35,24
14,14
18,15
27,27
25,25
23,23
42,37
35,32
31,28
19,16
19,19
19,19
14,13
26,24
25,22
23,23
56,56
25,25
18,18
11,11
33,24
22,20
31,24
17,14
15,15
13,10
7,9
35,24
35,21
34,30
22,19
38,35
15,11
26,23
24,18
32,29
18,17
19,19
25,25
22,22
33,28
30,30
18,17
23,23
38,25
15,8
35,32
16,13
14,8
33,28
14,10
48,46
13,10
10,3
13,7
23,23
21,15
5,5
24,21
16,15
17,14
31,28
45,35
11,8
20,17
43,36
25,25
19,19
28,26
42,36
30,24
26,24
23,23
37,34
23,20
15,16
8,6
46,40
26,23
43,39
39,35
20,20
22,22
15,15
11,11
24,21
16,9
31,28
17,17
51,49
52,42
28,23
38,35
40,30
46,50
39,32
13,13
29,26
38,34
52,52
17,17
40,32
23,23
31,19
25,25
13,11
31,28
27,24
48,38
21,14
38,32
12,9
31,25
23,23
33,31
15,13
46,44
23,20
28,25
44,46
22,17
12,13
3,3
13,11
31,28
13,9
37,35
27,27
28,26
23,20
28,25
26,26
36,28
16,16
27,27
27,24
26,23
20,18
42,35
44,40
16,15
17,14
33,29
11,7
31,28
42,31
6,5
35,33
36,35
28,26
18,14
46,38
16,11
25,22
20,20
18,18
21,21
25,22
25,26
46,38
41,41
26,23
40,36
36,33
10,3
37,25
44,34
38,38
26,23
21,21
38,32
33,30
31,28
30,27
17,14
26,23
29,26
20,16
37,34
38,35
11,8
10,10
32,29


==> data/ELK-LETHE-size.txt <==
Hypergraph size,ELK (1146),LETHE (54),65

==> data/ELK-LETHE-sum.csv <==
960,740
2350,2460
1580,1580
1310,1660
1040,860
1800,1800
1800,730
2600,3050
8180,8380
3280,2770
1540,1150
1580,1580
2270,2240
920,920
7730,4860
2950,2610
1360,1360
2490,2650
2710,3340
3610,4290
1530,1640
1580,1580
1360,1360
2590,1060
2750,3210
7840,6200
3150,1380
2160,4440
2710,1660
2210,1520
2080,1000
1360,1360
8340,6280
2370,3850
2240,2170
650,650
3170,3010
2180,1780
1440,1930
2270,2060
3150,1930
3450,4810
2530,2400
3190,4070
780,560
920,920
3270,4200
3570,1820
4040,1890
3300,4290
3750,1930
3080,3960
1580,1580
4510,3040
7200,3660
7940,7690
650,820
3040,4390
2820,3340
5460,1230
1640,1810
2190,1330
1980,1830
1360,1360
1990,2870
2350,2090
880,280
8030,5980
3080,3830
1370,1470
1800,1800
8060,6130
6730,6270
2860,3260
2410,3080
2400,2720
1580,1580
2710,2860
3190,4250
5000,3960
1140,1140
700,700
1360,1360
1360,1360
2930,3440
1970,890
3010,3240
1800,1800
700,1260
4510,4750
3130,1570
2380,2410
2600,2810
2010,1880
3870,2990
2910,2450
3780,3650
2640,2740
2930,3380
2740,1880
920,920
1580,1580
2640,2750
2930,4100
1630,660
8150,6450
2860,3320
3130,2030
2240,2220
1140,1140
6570,3990
2910,1710
3390,3890
4890,3810
2090,2000
3080,1020
4260,2250
8050,8620
4160,2830
1800,1800
1140,1140
7620,5300
1900,980
1250,1250
920,920
3190,4250
1770,2170
1140,1140
2770,3370
3300,4360
1460,3010
2990,1780
9540,10800
3690,3760
2710,3220
1300,1840
2930,3920
3690,3960
6680,5740
1580,1580
3190,4260
2530,2570
4760,3550
1360,1360
7840,7160
1140,1140
2910,1350
2900,3540
8270,7430
2490,2580
920,920
2790,3670
2750,3030
2600,2630
1030,1030
3040,1640
3040,4210
1720,1400
6280,4930
1740,1040
1140,1140
3040,4210
1360,1360
810,810
4480,2690
1660,2660
1470,1080
2160,2180
1350,1370
2290,2940
1580,1580
1030,1030
1360,1360
1310,1480
2130,2000
2600,1420
1140,1140
4020,5450
6990,6060
6630,3570
810,810
2710,3160
3760,5070
1360,1360
7510,4540
3330,960
7950,6670
7840,6690
4160,1820
7730,4970
4300,5430
9320,6210
1580,1580
2270,2180
8050,6130
920,920
1990,1020
8060,7910
2750,3140
1350,380
920,920
1140,1140
3140,1640
1250,1250
4280,6170
3110,1350
2020,2710
530,920
5520,2840
2800,810
2420,2350
1580,1580
3050,4110
2530,2640
2510,3190
810,810
2730,2750
1580,1580
5200,3990
710,1550
4120,5000
1580,1580
1360,1360
4050,2360
3540,3280
1770,2170
3020,2680
920,920
8160,7290
2120,1040
2380,2350
3040,4280
7450,4210
2390,2250
3190,4000
2260,1540
3450,4500
2420,2340
3040,4030
370,370
3120,3940
1040,1460
1140,1140
2220,1050
4130,5910
3280,3420
1220,1070
2270,2360
1580,1580
4080,5240
1360,1360
1360,1360
4810,5180
910,230
2940,3750
2310,2110
1610,1220
9530,9230
2490,2160
2820,3560
8140,6170
1580,1580
9580,8040
3210,2720
920,920
2820,3570
990,380
1030,1030
2860,3200
8140,7030
2640,2980
2720,1940
1480,390
1800,1800
8380,7330
1060,460
2460,2800
1550,1750
8380,7830
2490,2460
2530,2690
2380,2240
2600,2690
3730,2220
2420,2340
1290,380
1990,2600
1360,1360
2820,3460
1580,1580
920,920
2310,2110
4060,5250
4050,2070
700,700
3120,3750
2350,2830
1360,1360
1660,1440
2540,2320
3430,3660
750,1260
2630,3480
1140,1140
3230,1930
6940,3280
8170,7830
2410,2750
1360,1360
2750,2920
3990,4820
10230,12240
6460,4720
700,700
3120,3750
890,670
3350,3370
2710,3520
1080,1950
1580,1580
4770,2220
7940,4810
1030,1030
1500,1040
8260,6680
2050,3850
3060,2720
860,1610
2770,2630
1140,1140
2970,3850
2290,1180
2100,1880
3440,2140
3080,3780
1580,1580
2420,2570
2600,2980
1140,1140
3520,5010
1690,1300
4400,2400
7510,5590
1550,740
1860,780
2570,4130
3720,4580
2750,2790
1960,1800
8030,3330
1880,3240
2750,3750
2850,3910
3020,2800
3950,2390
1250,2650
920,920
2790,4710
3080,3890
3150,4320
8380,7830
340,1150
6570,6170
2460,2510
3240,2110
1990,2570
2460,3180
3130,2910
1580,1580
820,820
3080,3540
1190,1550
2900,3720
3270,4510
2640,2680
1250,1250
1580,1580
3040,4150
4160,1640
2090,1940
3010,4070
1140,1140
1360,1360
2310,2580
1000,1000
2530,3100
3530,2600
1660,2000
3160,4090
1580,1580
1360,1360
2860,3390
2310,2110
1360,1360
3200,780
2120,2700
8830,4520
4160,2250
870,690
920,920
2970,3850
1170,2270
7950,6780
2080,2320
7400,5840
1580,1580
1990,3530
920,1720
1850,1420
7730,4970
2710,2970
1030,1030
810,810
2570,3130
7620,5040
920,920
1360,1360
3220,3320
2770,2630
2380,2350
2600,2690
2970,3550
7730,6570
2640,2800
4820,1580
7510,6020
1360,1360
460,260
8250,6530
2930,3620
7510,5120
3620,3520
2750,2980
530,800
480,480
7620,6120
3190,4250
2940,3700
1360,1360
1750,3630
1810,2450
1770,2110
3010,3300
4390,2440
590,590
3880,4460
1360,1360
3080,3960
1590,2050
2820,3810
1360,1360
1360,940
2860,3450
8170,9380
1140,1140
2160,2070
8180,8190
810,810
2230,1880
920,920
1360,1360
3840,2330
2730,2940
4060,5710
4080,960
2310,2220
2850,1990
7840,4770
2950,2490
1920,810
1140,1140
2300,1440
3100,2250
3590,4170
1880,1660
3190,4320
2530,2740
2350,3100
2490,2580
1360,1360
2830,2230
4460,6870
5770,2200
590,590
2640,2740
2640,3270
6040,4430
2970,3490
2160,6040
3670,2590
3060,3810
8270,7510
2930,3740
920,920
3350,3370
2600,2810
5390,2990
700,700
2420,2280
8280,7360
3970,2000
2840,3230
4430,3610
3970,1280
4670,2300
8400,8770
1140,1140
1140,1140
1360,1360
1990,1770
2530,2330
2710,340
330,330
6550,3720
3950,5250
1590,2050
3110,3140
3080,4030
7180,3600
3370,5200
3770,4170
2530,2690
700,1260
7830,7070
2820,3630
6020,2200
2840,2440
3480,960
1360,1360
6680,6640
700,700
1140,1140
1570,1830
2860,3320
3940,5220
1140,1140
1980,1890
2930,3740
1030,1030
2750,2850
8370,7650
2970,3610
2290,2250
1880,2310
1670,2510
2710,3340
7160,3380
2280,3000
9210,9670
220,220
1680,2240
7840,6240
1030,1030
3910,4570
7950,7510
2730,2150
2960,4200
2640,2550
920,920
2210,1990
2730,2940
2520,3040
2530,2390
2750,3210
3060,3810
1580,1190
2570,2850
2600,3050
1360,1360
310,460
1800,1800
2930,4040
9200,10250
1360,1360
2750,2910
8070,6130
2610,2010
1360,1360
1370,1530
1350,1780
0,0
1580,1580
10750,10840
2510,2360
1360,1360
810,810
1140,1140
2820,3570
8060,7370
2420,2170
7730,6500
1580,1580
2180,1490
8260,6140
2160,3420
3040,3970
1140,1140
2860,3140
320,690
2270,2190
8060,5740
2200,1870
1910,1300
3260,1560
1140,1140
8150,6640
2070,2180
3460,1560
2160,2010
8270,7760
6950,7210
1710,850
1720,1790
1420,1590
4150,1640
3340,4330
1770,2800
3060,2720
4280,1610
2690,970
3740,3020
2930,4040
4160,1100
6870,5290
1740,420
3080,3960
1770,1550
2210,1600
1810,2690
4170,6170
4410,2580
2600,1600
2820,3360
2680,2960
8560,7080
4650,1580
8150,6710
7940,6330
2430,2210
4890,3490
3500,3940
3630,960
3900,4440
920,920
2860,3080
3240,1680
1360,1360
7050,3460
5220,4900
2120,1590
2400,2070
550,550
1660,2450
4380,3770
260,260
8060,6020
3170,2660
3260,4970
3120,3810
1030,1030
3460,3600
3800,1930
4160,1820
2930,1020
2380,2530
2530,2630
3680,4480
1870,1540
1140,1140
2790,3490
7510,4250
4980,3020
1330,570
4110,3030
2750,2970
2600,3230
2600,3120
1800,1800
8170,6130
4810,3300
2510,340
920,920
1390,1000
2070,340
2950,2490
930,1100
1580,1580
3960,2250
4300,2400
3850,1640
5450,3380
1530,670
3780,960
8060,6100
1330,1110
2600,1880
2790,3940
4170,1430
1110,890
2240,3260
1830,1700
4350,6410
5430,3060
8160,7800
2750,2970
1580,1580
2930,3740
1580,1580
1030,1030
3830,1930
4180,1460
8170,5800
2350,2390
2350,2540
2380,2480
1360,1360
3910,2400
1090,1020
3160,2380
2820,3630
6150,4180
1580,1580
2810,1600
2860,2970
700,700
4100,5040
2420,2510
2490,2760
1630,310
1140,1140
2750,3500
3800,4420
2710,3340
4370,3160
3770,1810
700,700
1140,1140
2970,3370
2070,3840
2100,1310
3500,3880
3060,3020
3390,3410
7620,6200
1860,570
1580,1580
10130,10110
920,920
2640,2870
3040,1200
4000,2740
2600,2990
920,920
2640,3220
3700,4350
1360,1360
7620,4970
1140,1140
2570,2800
7810,6340
2380,2470
4020,2870
2970,4140
3150,4260
3730,3980
1550,2490
6790,8220
3060,1340
4150,2070
2960,4350
3750,1970
1140,1140
7950,5740
2530,2460
3950,4900
3480,340
6620,5800
7100,4250
2310,2280
2750,3270
3510,3410
3190,4210
3390,3890
1580,1580
7940,7590
1360,1360
700,700
3790,4650
8380,9350
3640,2460
980,1230
3190,4250
3480,5550
1910,2420
1030,2130
2420,2400
2860,2900
8140,5890
4280,6630
9210,7220
2380,2400
2710,3010
1580,1580
2860,3150
2530,2260
2940,3750
3450,4500
1580,1580
1360,1360
2290,910
2170,1640
1580,1580
2680,3540
2130,3000
1800,1800
1510,1290
1140,1140
2520,3220
3910,4570
8250,6530
1800,1800
4670,2550
3080,3720
1360,1360
2790,3580
2820,3750
8050,5510
2640,2560
3320,1500
8060,7330
2930,3920
6840,6740
6590,1670
2160,8380
1360,1360
3110,3390
4240,1890
4050,5630
930,1950
7950,4950
1340,760
3760,7270
1360,1360
2970,3200
8140,6830
4880,1430
1800,1800
590,910
3480,1780
6400,4860
1360,1360
4700,4710
2640,2800
2410,1550
2710,340
1850,680
8390,8630
9320,7100
4080,1460
1580,1580
2080,2060
940,330
1860,1000
700,700
1140,1140
2420,2120
3080,4140
6900,8290
10650,8270
1440,480
2820,1630
7940,6070
3140,1200
3750,920
3920,4740
920,920
3150,4320
2160,940
2680,3480
7620,4790
2190,2170
2930,3860
5110,4430
2860,3260
2600,2810
2270,2120
2640,2680
2710,3160
1240,1020
8270,8450
1360,1360
1140,1140
2710,1890
700,700
480,480
2860,3730
3440,2220
1040,390
1860,890
1140,1140
4450,1580
2640,3450
6060,3280
700,700
6990,2820
1860,570
2970,3670
3410,4650
3040,4030
3170,3010
830,830
1350,380
4630,2730
1550,1550
8280,8300
5440,5840
2900,4120
920,920
1360,1360
2810,340
2640,2740
2490,2580
2490,2460
2820,2100
1550,530
2630,3330
7730,7070
2710,3160
3150,4680
3450,2990
2490,2590
1140,1140
4500,1930
1910,2060
1660,1940
420,690
8270,7650
1360,1360
2940,3570
6770,4870
1800,1800
1360,1360
1140,1140
2710,3460
2820,3450
7950,3870
1360,1360
8060,9140
8500,11080
930,390
8060,7180
2970,3670
1140,1140
8060,9160
7620,6170
2380,2230
1830,1700
2380,2650
7730,5960
3740,4740
970,970
390,560
2710,2920
1800,1800
1360,1360
2820,3390
1800,1800
1090,1200
2950,2700
7300,4640
1360,1360
1250,1250
1360,1360
1580,1520
7950,6420
2350,3550
1030,1030
1350,380
1000,780
1750,890
3080,4140
3300,4250
1800,1800
920,920
3850,1640
8160,7580
2510,340
4100,4860
2490,2940
2310,1980
4870,2550
1360,1360
2300,2640
8060,5010
5540,3280
2640,3090
2640,3360
1140,1140
3630,5310
4480,3760
6460,6130
7840,5980
1790,2530
4080,2180
4330,790
1740,3000
9200,6450
3900,4940
2860,3080
3810,4640
9420,5520
7510,4400
4290,3810
2380,2290
2580,820
2180,2560
4150,2070
1140,1140
8160,7220
7840,5290
1580,1580
2620,2650
2460,3840
7210,6560
3170,3130
3850,1640
8170,5730
9210,8010
4770,1580
2470,710
5340,3270
2270,2300
2420,2390
7840,7490
3650,3740
13400,13920
8060,6140
1580,1580
920,920
1580,1580
2420,2400
1360,1360
3170,4100
6760,4820
1360,1360
8150,7650
3960,1100
6790,6710
720,720
1140,1140
3840,4330
2240,2140
1140,1140
2080,2210
4400,2750
2000,1310
1350,1300
4210,3170
9320,6680
7510,4430
4190,1720
8380,8740
1460,1600
2320,2100
3430,1360
1360,1360
1310,1360
3300,4500
3340,4330
7620,4970
2490,2700
1140,1140
9310,7830
3770,4170
2530,2510
1260,390
7950,7650
880,270
920,920
4290,2170
1770,2070
5520,2200
1140,1140
2490,2700
3120,3930
1360,1360
3460,3900
2770,2380
2090,2000
1140,1140
1580,1580
2860,3560
7940,6110
2200,2170
1360,1360
2190,2350
1980,1710
2140,870
2930,3920
2170,2650
3650,4600
4020,5030
2970,4140
3410,4540
2970,3610
1470,1230
7950,5610
7840,5590
2710,3460
1140,1140
110,110
3040,4150
6900,7250
2420,2290
3100,2250
8270,8450
13410,11020
8390,8450
4270,3300
1960,3550
2970,3250
3520,4760
2230,1720
1970,1000
8050,6970
8560,7970
8950,4990
1580,1580
2570,3180
5090,3590
7510,4790
3670,2610
1360,1360
1180,1090
920,920
3330,3670
7070,5030
2710,3520
3040,4150
3270,4380
3340,4580
5410,3810
2950,3520
1170,640
1030,1030
1660,1880
3120,4120
7620,5300
4920,9990
1580,1580
1640,2530
7730,7400
1140,1140
3610,4470
2160,4660
1360,1360
1360,1360
2690,980
3630,960
460,460
870,970
1200,1550
2820,1590
2610,340
1140,2180
3320,1200
2310,2220
990,560
3860,1100
1480,1760
8270,8920
2380,2470
2820,3270
2410,2930
2650,2430
1550,1330
2490,2460
3950,2440
8160,7220
1770,2020
2860,3550
640,1150
3000,2280
7400,3810
2680,3080
7730,6460
2950,1190
1360,1360
3240,3380
3470,3040
2490,2510
3190,4190
1400,490
3190,4080
2710,1480
2900,3650
1360,1360
8050,7020
4620,5220
2350,2660
3250,1930
760,930
810,810
3220,3370
480,480
1360,1360
5310,3740
6960,4740
3180,6160
1750,1920
3300,4540
7190,3480
1990,2870
2100,1310
2640,2580
1750,570
3280,3420
2630,1920
4160,1640
2190,2530
3910,4880
3130,2910
1700,2280
3360,1560
3080,3960
2530,2690
1440,1220
2490,2460
8170,8080
1360,1360
7840,4800
2100,1230
1880,2400
3720,4760
8070,5650
920,920
8490,5830
880,950
2640,2620
2600,2990
2680,4420
1140,1140
3730,4220
8030,7070
4390,2070
1140,1140
1580,1580
2640,2980
1360,1360
7620,4110
3250,1380
1480,1820
1520,120
1200,1370
2300,2790
2530,2830
570,370
2490,2580
2750,3090
2920,3550
1990,1020
1420,1770
2800,920
8050,7360
1140,1140
2530,2580
7840,5170
3850,1680
2160,5900
1800,1800
4240,6060
2600,1370
2720,1630
1360,1360
7840,6780
2740,2210
1360,1360
1800,1770
8390,9390
8370,7430
3320,3190
1580,1580
3620,3760
4240,3810
2530,2320
2530,2520
9200,6990
810,810
2480,4260
1190,2060
3260,4610
3240,3380
3370,1820
3950,1640
1360,1360
3940,1890
4130,3340
4150,920
1360,1360
3080,3850
9970,5190
3510,4830
1580,1580
1150,390
2930,4100
9310,6180
5410,2840
3610,4470
2460,2950
8150,6540
4050,2250
2380,2530
1580,1580
1640,670
2820,3450
570,310
4320,2950
1800,1800
3080,3900
6510,5330
2530,2450
440,440
3160,4400
8040,6060
8040,5690
1140,1140
7950,7500
1800,1800
2420,2100
2080,890
4780,3020
3110,340
3780,960
5220,3780
2840,3570
2440,2070
7510,4760
3020,1460
1690,1840
1360,1360
2820,3810
4370,2430
4820,5510
7840,5560
1030,1030
1360,1360
1360,1360
2970,3240
1850,3260
4340,8140
1580,1580
1140,1140
3060,1350
2530,2920
640,1140
6280,4460
1700,1900
2820,3570
1140,1140
4070,2000
3570,3830
0,0
1580,1580
2280,2940
2520,1630
3220,1310
4050,1640
9430,9230
2640,2690
7950,5440
1080,1260
2380,2290
1770,2110
1580,1580
1950,980
3000,3090
2490,2940
1140,1140
570,640
2600,2700
3280,3300
8050,7860
3500,4120
2860,3500
4590,2650
1480,360
2680,3970
2500,1720
3590,4060
3850,1680
7410,4010
920,920
2160,2070
1580,1580
1580,1580
1360,1360
7920,6670
3160,4150
2820,3450
2080,1220
1140,1140
1140,1140
1220,1000
2600,2810
2640,2980
1360,1360
8510,9310
1580,1580
1140,1140
810,1490
6460,3920
2530,2690
3560,2300
1970,1110
920,920
2100,1590
330,920
8230,5360
7540,3480
3570,4250
2380,2470
3410,4650
2210,1600
2750,3090
4270,2720
3080,4140
1530,2120
1140,1140
1580,1580
1360,1360
6980,5760
5330,5370
1530,2000
1360,1360
7620,4110
3540,1680
3340,4330
2290,1780
2930,1350
3580,3500
2930,1920
8170,7980
2530,1920
2710,340
1920,750
1360,1360
2190,1000
540,540
2640,2980
1660,1890
2510,2170
2740,3770
7950,5580
1640,780
2510,2360
9580,7700
1580,1580
1140,1140
2710,3460
7840,6420
4520,2770
2750,2780
1360,1360
3150,4320
2380,2350
2100,2810
1110,570
8260,6640
2600,2810
3990,4750
3270,2670
1360,1360
1360,1360
920,920
1110,1280
2490,2520
6270,2200
2820,3570
1140,1140
8280,8270
5930,4030
4590,3160
3770,4170
7730,5150
4570,7330
7620,5770
810,810
2860,3500
3720,4580
8490,9030
970,1720
7730,5770
1360,1360
6880,3360
1580,1580
2280,1780
2970,3440
2520,3370
8170,5650
3730,2220
7620,6200
1280,820
6850,5360
1360,1360
3230,4290
1690,1450
8160,7550
2530,2570
2760,3570
8050,8620
2930,2210
820,1720
280,280
1580,1370
2970,3490
1770,860
2900,5000
1580,1580
2710,3280
2380,2420
2950,3520
2460,3330
7300,4830
1550,2310
1580,1580
2750,2670
2840,3230
2060,2420
7940,5590
3920,4800
1420,1950
2200,1950
3190,3300
1740,940
2740,3620
7920,4930
860,650
3840,4750
4020,5030
2860,3010
2850,2500
5600,3990
2600,1370
2420,2510
1360,1360
1140,1140
1360,1360
2490,2540
3540,4130
9310,7660
4170,5820
2750,2910
3830,5050
3270,4450
3110,340
8440,5120
7950,5370
4130,5490
2600,2930
1360,1360
8550,7520
2850,4060
2970,3790
2970,3850
1980,1890
2750,2850
2710,2920
2960,2790
3450,4380
3260,4610
1640,950
1160,1410
3800,4110


==> data/ELK-LETHE-sum.txt <==
Justification complexity (sum),ELK (669),LETHE (603),20000

==> data/ELK-LETHE-treesize.csv <==
8,7
19,16
27,27
14,13
8,7
31,31
9,5
27,24
61,96
28,21
11,9
27,27
21,18
15,15
47,36
24,20
23,23
25,22
29,26
36,32
18,17
27,27
23,23
18,10
29,26
49,55
18,11
34,37
18,13
15,11
19,14
23,23
69,52
29,31
17,14
7,7
28,24
19,13
15,18
21,18
18,12
41,38
23,20
35,32
6,5
15,15
37,34
22,16
22,13
39,36
20,12
33,30
27,27
26,17
41,25
49,53
7,7
35,32
31,28
24,10
20,19
21,18
17,14
23,23
22,21
21,18
6,3
61,63
37,34
12,11
31,31
53,63
62,42
31,28
25,22
27,21
27,27
29,26
35,32
36,27
19,19
11,11
23,23
23,23
33,30
17,12
31,27
31,31
9,9
30,36
19,12
23,20
27,24
15,13
26,17
22,18
30,23
25,22
33,30
31,28
15,15
27,27
25,22
33,30
9,5
65,65
29,26
19,13
19,16
19,19
42,28
17,12
32,28
32,28
19,16
14,7
26,17
55,74
30,21
31,31
19,19
45,43
9,6
21,21
15,15
35,32
18,17
19,19
20,23
37,34
16,19
19,13
70,103
34,29
33,30
14,13
33,30
40,34
44,42
27,27
35,32
27,24
49,42
23,23
49,50
19,19
15,8
31,28
55,56
25,22
15,15
29,26
29,26
27,24
17,17
16,10
35,32
20,17
46,36
11,7
19,19
35,32
23,23
13,13
30,22
19,19
11,9
11,13
12,10
21,17
27,27
17,17
23,23
14,13
17,14
16,11
19,19
52,46
41,52
39,23
13,13
29,26
47,41
23,23
45,35
16,6
51,50
51,48
20,12
49,40
59,44
68,44
27,27
21,18
51,43
15,15
11,7
53,70
31,28
7,3
15,15
19,19
16,10
21,21
56,51
15,8
21,19
9,9
30,21
15,7
21,18
27,27
35,32
23,20
31,25
13,13
24,21
27,27
57,50
10,11
57,43
27,27
23,23
26,17
34,28
18,17
24,20
15,15
53,70
13,9
23,20
35,32
43,28
23,17
37,34
17,13
41,38
21,18
35,32
5,5
35,32
11,12
19,19
15,9
56,50
30,26
14,13
23,20
27,27
72,46
23,23
23,23
36,41
7,3
33,30
19,16
18,15
68,78
25,22
33,30
63,47
27,27
78,53
27,21
15,15
31,28
9,5
17,17
31,28
59,67
25,22
29,25
16,9
31,31
57,56
8,5
23,20
17,23
57,85
25,22
23,20
23,20
27,24
21,14
21,18
8,4
21,19
23,23
31,28
27,27
15,15
19,16
48,43
24,15
11,11
35,32
24,22
23,23
22,21
38,37
35,29
13,13
29,26
19,19
18,12
37,21
55,58
25,22
23,23
27,24
44,40
72,105
40,39
11,11
35,32
8,7
30,26
29,26
19,19
27,27
24,14
51,36
17,17
16,13
67,53
26,29
26,22
15,15
20,17
19,19
33,30
16,11
30,29
21,15
33,30
27,27
25,22
29,26
19,19
41,38
15,13
28,20
43,45
10,7
15,10
31,29
38,34
27,24
15,11
40,21
23,23
33,30
33,30
24,20
25,18
19,19
15,15
35,33
35,32
37,34
57,85
8,11
44,43
23,20
21,15
22,21
26,24
26,22
27,27
7,7
33,30
12,11
31,28
39,36
25,22
21,21
27,27
35,32
19,10
19,16
33,30
19,19
23,23
23,20
9,9
27,24
21,16
16,15
35,32
27,27
23,23
29,26
19,16
23,23
14,6
19,18
56,31
26,17
7,6
15,15
31,28
13,15
53,69
10,14
41,45
27,27
25,25
13,13
13,9
47,36
31,28
17,17
13,13
33,31
45,43
15,15
23,23
36,33
20,17
23,20
27,24
37,34
47,46
29,26
22,9
43,45
23,23
3,2
65,68
33,30
45,45
32,27
27,24
9,9
7,7
45,46
37,34
33,30
23,23
19,23
20,19
18,17
31,27
26,19
9,9
42,38
23,23
33,30
16,15
31,28
23,23
9,7
29,26
57,82
19,19
19,16
59,66
13,13
15,12
15,15
23,23
23,16
24,21
50,45
16,6
23,20
33,30
49,34
24,20
13,8
19,19
23,20
23,17
40,36
26,25
35,32
27,24
29,27
25,22
23,23
31,27
62,57
24,12
9,9
25,22
29,26
60,50
35,32
11,31
34,27
30,27
55,55
33,30
15,15
30,26
27,24
29,18
11,11
21,18
57,56
22,14
26,23
27,22
22,11
22,12
63,103
19,19
19,19
23,23
28,27
23,20
12,3
7,7
36,23
46,41
16,15
34,31
33,30
39,24
41,38
42,38
23,20
9,9
47,57
31,28
24,12
22,18
16,6
23,23
46,71
11,11
19,19
16,14
35,32
42,38
19,19
17,14
33,30
17,17
27,24
55,77
31,28
23,17
19,17
16,17
29,26
41,24
24,22
68,100
5,5
18,16
51,45
17,17
42,37
55,55
20,16
35,32
27,24
15,15
32,31
24,21
27,24
23,20
31,28
30,27
13,11
25,22
27,24
23,23
5,5
31,31
33,30
66,128
23,23
27,24
57,48
27,23
23,23
12,11
14,15
1,1
27,27
87,85
20,17
23,23
13,13
19,19
31,28
59,66
21,18
47,44
27,27
14,11
67,50
11,19
35,32
19,19
29,26
6,7
21,18
55,59
21,18
11,8
20,13
19,19
65,51
17,13
20,13
19,16
55,79
70,50
11,8
11,10
16,15
18,10
37,34
21,24
26,22
23,13
21,13
29,25
35,32
20,9
52,35
10,3
39,36
24,23
15,11
20,19
54,49
30,22
16,11
30,28
27,24
79,72
20,9
55,56
49,49
36,35
32,23
34,30
16,6
70,47
15,15
29,26
21,14
23,23
39,23
44,35
13,10
18,15
11,11
19,20
38,29
3,3
59,65
26,19
39,36
37,34
17,17
32,28
20,12
20,12
14,7
23,20
23,20
36,32
15,12
19,19
29,26
43,27
28,19
12,8
42,35
27,24
27,24
27,24
31,31
57,48
38,29
12,3
15,15
14,11
9,3
24,20
9,9
27,27
20,12
28,20
18,10
30,22
9,6
16,6
55,62
16,15
16,12
37,35
21,11
12,11
25,23
13,11
58,53
34,25
53,74
27,24
27,27
33,30
27,27
17,17
24,15
24,13
59,62
21,18
25,23
23,20
23,23
24,16
10,9
37,33
33,30
58,48
27,27
17,11
29,26
11,11
46,42
25,22
27,24
8,2
19,19
31,28
44,38
29,26
30,24
20,11
11,11
19,19
31,28
28,27
13,9
34,30
26,22
32,28
47,49
15,9
27,27
72,88
15,15
25,22
16,9
40,33
31,28
15,15
31,28
40,36
23,23
45,46
19,19
25,22
53,59
25,22
28,20
35,32
37,34
36,31
17,17
48,75
24,16
24,15
35,32
19,11
19,19
51,44
23,20
44,39
16,3
58,38
47,30
23,20
27,24
30,25
35,32
32,28
27,27
49,53
23,23
11,11
38,34
59,70
23,17
9,9
35,32
43,40
19,17
15,15
21,18
29,26
63,49
58,53
64,53
25,22
28,26
27,27
29,26
27,24
35,32
39,36
27,27
23,23
16,9
19,16
27,27
31,29
23,21
31,31
18,17
19,19
27,24
42,37
65,50
31,31
24,15
35,32
23,23
33,31
35,32
51,52
25,22
19,13
57,61
33,30
66,46
29,13
11,43
23,23
34,31
22,13
44,40
14,15
51,36
9,6
39,50
23,23
31,28
63,51
23,10
31,31
7,7
24,17
50,30
23,23
34,37
27,24
25,22
12,3
12,6
59,78
66,50
24,13
27,27
19,16
4,2
15,12
11,11
19,19
21,18
33,30
48,75
87,81
8,4
14,9
49,45
16,9
18,7
44,40
15,15
37,34
11,7
35,33
45,34
21,18
35,32
40,31
33,30
27,24
21,18
25,22
29,26
10,8
57,90
23,23
19,19
18,13
11,11
7,7
33,30
18,12
8,5
15,11
19,19
20,9
29,26
38,29
11,11
28,15
12,5
31,28
39,36
35,32
28,24
9,9
7,3
34,26
14,13
59,93
52,43
39,37
15,15
23,23
12,3
27,24
25,22
25,22
20,16
10,5
29,26
47,63
29,26
37,34
24,17
25,22
19,19
21,12
19,17
16,15
7,7
55,77
23,23
33,30
37,33
31,31
23,23
19,19
29,26
33,30
53,34
23,23
55,84
63,100
6,4
53,53
31,28
19,19
53,78
47,43
23,20
13,11
25,22
47,43
45,42
8,7
5,5
29,26
31,31
23,23
31,28
31,31
10,9
21,15
45,32
23,23
21,21
23,23
13,11
51,45
27,25
17,17
7,3
10,9
13,10
33,30
37,34
31,31
15,15
18,10
57,81
12,3
46,42
29,26
23,20
24,15
23,23
23,20
53,37
34,26
29,26
28,26
19,19
43,40
35,31
42,59
49,57
20,18
24,16
19,7
22,21
64,49
40,36
29,26
42,38
66,38
43,32
26,28
23,20
19,9
19,15
24,15
19,19
55,57
49,44
27,27
22,19
29,27
49,53
28,24
18,10
59,60
66,70
22,9
17,7
28,20
21,18
25,22
55,56
38,32
98,182
53,45
27,27
15,15
27,27
23,20
23,23
32,29
48,31
23,23
61,73
20,9
46,71
7,7
19,19
40,35
17,14
19,19
19,16
24,15
12,9
12,11
25,19
66,52
43,31
26,16
57,65
14,12
34,33
27,15
23,23
14,13
37,34
37,34
45,43
25,22
19,19
66,67
40,36
25,22
12,7
51,65
7,3
15,15
22,14
18,17
24,12
19,19
25,22
37,34
23,23
32,28
16,13
19,16
19,19
27,27
29,26
51,48
21,18
23,23
21,18
17,14
16,10
33,30
22,20
43,37
46,41
35,32
39,36
31,28
11,9
57,57
53,50
29,26
19,19
3,3
35,32
50,86
21,18
23,17
57,90
100,81
59,94
34,25
26,25
31,28
41,38
15,12
17,13
51,60
75,53
60,35
27,27
33,31
51,44
43,42
26,16
23,23
11,13
15,15
38,35
64,42
29,26
35,32
39,36
39,36
39,28
28,25
10,7
17,17
16,15
35,32
45,47
51,66
27,27
20,19
47,62
19,19
36,32
11,25
23,23
23,23
21,11
16,6
5,5
7,7
12,11
20,15
12,3
17,17
25,13
23,20
8,5
20,9
14,13
59,98
23,20
31,28
25,22
40,39
20,19
25,22
25,18
55,57
17,15
33,30
11,11
23,19
41,24
27,24
49,67
22,12
23,23
28,24
32,26
27,24
35,32
10,6
35,32
18,13
35,33
23,23
51,57
32,40
25,23
18,12
9,9
13,13
36,33
7,7
23,23
55,48
60,38
33,39
22,21
39,36
39,23
22,21
13,9
25,22
13,8
30,26
16,11
20,10
21,18
48,42
26,22
18,17
20,13
37,34
23,20
18,17
25,22
55,89
23,23
49,34
13,9
20,19
38,34
61,67
15,15
59,59
8,8
25,22
29,26
33,31
19,19
38,33
57,65
25,16
19,19
27,27
25,22
23,23
47,30
18,11
14,13
11,3
12,11
23,20
26,24
5,4
27,24
27,24
20,20
11,7
16,15
18,7
53,73
19,19
23,20
49,41
18,9
11,31
31,31
54,49
16,11
14,9
23,23
49,48
18,13
23,23
17,15
61,87
55,56
31,25
27,27
34,29
36,28
25,22
23,20
62,61
13,13
37,39
21,21
39,36
28,24
22,16
18,10
23,23
22,13
32,24
18,7
23,23
33,30
63,36
36,34
27,27
10,6
33,30
64,41
30,21
36,32
31,29
65,51
18,12
27,24
27,27
11,7
31,28
5,3
25,18
31,31
33,30
54,34
23,20
9,9
37,34
59,59
55,53
19,19
53,81
31,31
21,18
19,13
28,19
12,3
16,6
41,33
28,26
27,25
43,32
17,10
15,13
23,23
31,28
28,19
40,44
49,54
17,17
23,23
23,23
33,30
24,23
45,56
27,27
19,19
24,14
27,24
13,13
42,32
18,16
31,28
19,19
22,14
34,30
1,1
27,27
24,22
14,9
16,9
18,10
68,78
25,22
51,55
10,9
23,20
18,17
27,27
9,6
32,29
25,22
19,19
7,7
27,24
30,26
57,85
34,30
29,26
32,23
8,2
35,33
25,21
38,34
18,9
47,27
15,15
19,16
27,27
27,27
23,23
59,65
35,32
31,28
19,16
19,19
19,19
14,13
29,26
25,22
23,23
65,111
27,27
19,19
11,11
42,28
25,22
32,25
17,14
15,15
13,10
7,9
56,33
39,23
34,30
23,20
39,36
15,11
27,24
30,21
33,30
18,17
19,19
27,27
23,23
56,39
48,39
18,17
23,23
45,28
17,9
39,36
16,13
14,8
36,30
16,11
55,82
15,11
12,3
13,7
23,23
21,15
5,5
25,22
16,15
18,15
31,28
51,49
11,8
20,17
82,63
27,27
19,19
31,28
51,45
32,25
29,26
23,23
37,34
23,20
22,21
8,6
55,49
27,24
44,40
39,35
23,23
23,23
15,15
11,11
25,22
24,12
31,28
19,19
57,86
54,44
34,26
42,38
47,38
66,61
45,46
13,13
29,26
38,34
59,94
17,17
47,41
23,23
39,21
27,27
19,13
31,28
27,24
55,58
21,14
45,61
12,9
56,37
23,23
37,34
15,13
57,57
23,20
29,26
55,74
22,17
12,13
3,3
13,11
31,28
13,9
37,35
27,27
31,28
23,20
28,25
31,29
49,35
17,17
27,27
27,24
26,23
20,18
53,50
44,40
16,15
17,14
33,29
11,7
31,28
55,37
6,5
42,37
46,41
31,28
20,15
52,42
16,11
25,22
23,23
19,19
23,23
25,22
39,33
64,58
52,47
27,24
40,36
37,34
12,3
47,37
51,55
50,45
27,24
23,23
71,47
33,30
31,28
31,28
17,14
27,24
29,26
22,17
39,36
39,36
11,8
11,11
38,33


==> data/ELK-LETHE-treesize.txt <==
Tree size,ELK (1087),LETHE (142),140

==> data/LETHE-FAME-max.csv <==
280,280
390,390
260,260
390,390
390,390
260,260
440,440
390,0
440,440
390,330
390,390
260,260
390,0
260,260
440,440
390,0
260,260
390,0
390,0
390,0
390,390
260,260
260,260
310,310
400,0
440,0
440,440
390,390
390,390
350,390
390,0
260,260
440,440
390,390
390,390
280,390
390,0
440,440
390,420
390,0
440,440
400,0
400,0
400,0
280,280
260,260
400,0
440,440
440,440
400,0
440,440
400,0
260,260
440,440
440,440
440,440
280,390
390,0
390,0
340,340
390,390
390,0
390,0
260,260
390,390
400,0
280,280
440,440
390,0
390,390
260,260
440,0
440,0
400,0
400,390
440,440
260,260
390,0
400,0
440,440
260,260
260,260
260,260
260,260
390,0
390,0
390,0
260,260
390,390
440,440
440,440
390,0
390,0
540,540
430,430
390,0
430,430
400,0
390,0
390,0
260,260
260,260
400,0
390,0
380,0
440,440
400,0
390,390
400,0
260,260
440,0
440,440
390,0
440,440
390,0
440,520
440,440
490,490
440,440
260,260
260,260
440,440
350,390
260,260
260,260
400,0
390,390
260,260
430,430
400,0
390,0
440,440
440,440
390,0
390,0
390,390
390,0
390,0
440,0
260,260
400,0
400,0
450,0
260,260
440,0
260,260
440,440
400,0
440,0
390,0
260,260
400,0
400,0
390,0
260,260
440,440
390,0
280,290
440,440
380,0
260,260
390,0
260,260
260,260
440,440
390,420
390,390
340,520
400,0
380,0
260,260
260,260
260,260
390,390
390,0
440,440
260,260
390,0
440,440
440,440
260,260
390,0
440,440
260,260
440,0
340,520
440,520
440,0
440,440
440,440
400,0
440,440
260,260
390,0
440,440
260,260
440,440
440,440
390,0
380,380
260,260
260,260
440,440
260,260
390,0
440,440
390,390
230,230
440,440
340,520
390,0
260,260
400,0
390,0
440,440
260,260
540,540
260,260
450,0
390,390
400,0
260,260
260,260
440,440
390,0
390,390
390,0
260,260
440,440
390,0
390,0
390,0
440,440
440,440
400,0
270,270
400,0
400,0
390,0
260,260
400,0
350,400
260,260
310,310
390,0
390,0
280,280
390,0
260,260
400,0
260,260
260,260
440,440
230,230
400,0
400,0
280,290
440,440
390,0
390,0
440,0
260,260
440,440
440,440
260,260
390,0
270,270
260,260
400,0
440,440
400,0
410,0
390,0
260,260
440,440
280,290
400,0
320,420
440,0
390,0
400,0
390,0
390,0
440,440
400,0
220,220
390,0
260,260
390,0
260,260
260,260
400,0
390,0
440,440
260,260
400,0
400,0
260,260
280,280
280,280
440,440
230,230
400,390
260,260
440,440
440,440
440,0
400,390
260,260
400,0
400,0
440,0
540,0
260,260
400,0
280,280
390,0
390,0
230,230
260,260
440,440
440,440
260,260
280,290
440,0
390,390
390,0
230,230
430,430
260,260
400,0
260,260
280,280
390,390
400,0
260,260
390,0
390,0
260,260
400,0
390,390
440,440
440,0
260,260
390,0
350,390
390,0
400,0
380,0
440,540
390,420
400,0
400,390
390,0
390,390
390,390
260,260
350,390
400,0
390,0
440,0
230,230
440,0
390,0
350,390
390,390
400,0
390,0
260,260
280,400
400,0
390,390
400,0
400,0
400,0
260,260
260,260
390,0
440,440
390,0
400,0
260,260
260,260
390,0
280,400
390,0
440,440
390,390
400,0
260,260
260,260
390,0
400,0
260,260
340,340
430,430
440,0
440,440
390,390
260,260
400,0
390,390
440,440
440,440
440,0
260,260
390,420
390,390
380,0
440,0
390,0
260,260
260,260
390,0
440,0
260,260
260,260
390,0
430,430
390,0
390,0
400,0
440,440
400,0
340,520
440,0
260,260
260,260
440,440
390,0
440,440
390,0
400,0
230,230
260,260
490,440
400,0
400,0
260,260
390,390
390,390
390,390
390,0
440,440
260,260
400,0
260,260
400,0
390,390
390,0
260,260
350,390
390,0
490,0
260,260
390,0
440,440
260,260
390,390
260,260
260,260
440,440
440,440
390,0
340,520
390,0
390,0
440,0
390,0
260,260
260,260
390,0
440,440
400,0
280,280
400,0
390,0
390,0
390,0
260,260
410,0
390,0
340,0
260,260
400,0
390,0
420,0
400,0
400,0
460,0
440,440
440,440
390,0
260,260
390,0
390,0
440,440
260,260
400,0
440,440
440,440
440,440
430,430
340,520
440,440
440,440
260,260
260,260
260,260
280,280
400,0
340,520
110,110
440,440
390,0
390,390
390,0
400,0
440,440
390,0
400,0
400,0
390,390
440,440
390,0
340,0
390,0
340,520
260,260
440,440
260,260
260,260
400,0
400,0
390,0
260,260
390,0
390,0
260,260
400,0
440,0
400,0
440,440
390,0
390,390
390,0
440,440
400,0
440,440
110,110
400,0
440,0
260,260
390,0
440,440
390,0
400,390
400,0
260,260
280,280
440,440
400,390
400,0
400,0
440,440
390,390
400,0
390,0
260,260
230,230
260,260
390,0
440,440
260,260
400,0
440,440
410,0
260,260
390,390
430,430
0,0
260,260
440,440
440,440
260,260
260,260
260,260
390,0
440,0
400,0
440,0
260,260
440,440
440,0
340,520
390,0
260,260
400,0
230,230
390,0
440,0
390,0
430,430
440,440
260,260
440,440
380,0
440,440
390,0
440,440
440,440
390,0
430,430
390,390
440,520
400,0
390,420
390,0
440,440
270,270
270,270
390,0
340,440
440,440
420,420
400,0
280,280
440,440
390,390
390,0
440,440
440,440
400,0
400,0
440,440
340,520
440,440
490,490
280,280
440,440
390,0
340,520
400,0
260,260
400,0
440,440
260,260
440,440
440,440
390,390
440,440
110,110
390,420
440,440
260,260
440,440
390,330
390,0
400,0
260,260
390,0
440,440
440,440
440,440
390,0
400,0
390,0
390,0
260,260
400,0
440,440
440,440
390,0
460,0
400,0
390,0
390,0
260,260
440,440
440,440
340,520
260,260
280,290
340,340
390,0
280,400
260,260
430,430
440,440
440,440
540,540
390,0
340,520
440,0
280,280
390,390
390,0
440,440
280,280
350,390
540,540
390,0
440,440
440,440
400,0
260,260
390,0
260,260
260,260
440,440
340,520
490,440
400,0
390,0
390,0
260,260
440,440
280,280
410,0
390,0
420,0
260,260
440,440
400,0
260,260
400,0
390,0
390,0
310,310
260,260
390,0
390,0
390,0
440,440
440,0
260,260
260,260
400,0
350,390
440,440
390,0
390,0
390,0
540,440
390,0
260,260
440,0
260,260
400,0
440,440
460,0
390,0
260,260
400,0
400,0
260,260
440,0
260,260
390,0
440,440
390,0
440,440
390,0
390,0
390,0
390,420
490,0
270,270
440,440
400,390
440,440
260,260
440,440
400,0
390,0
340,370
440,0
440,0
390,0
400,0
390,0
400,0
390,0
260,260
440,0
260,260
260,260
390,0
440,0
540,540
350,390
400,0
390,0
390,390
390,390
400,0
400,0
440,440
390,0
440,440
390,0
400,0
260,260
400,0
390,0
400,0
400,0
260,260
260,260
310,310
400,0
260,260
390,0
390,390
260,260
280,280
260,260
400,390
390,0
440,0
260,260
440,440
400,0
260,260
390,0
390,0
490,440
400,0
390,0
440,0
390,0
440,0
340,340
340,0
260,260
390,0
440,440
390,0
390,390
440,440
280,390
390,0
260,260
400,0
440,440
340,520
260,260
390,390
440,440
440,0
260,260
440,440
400,0
390,0
340,520
310,310
540,0
490,0
340,520
260,260
400,390
330,330
390,0
260,260
260,260
400,0
400,0
490,440
490,0
260,260
390,390
440,0
440,440
340,520
400,0
260,260
390,0
340,520
390,0
440,0
400,390
390,0
440,440
400,0
390,0
390,0
400,0
390,0
400,0
440,490
260,260
260,260
440,440
260,260
260,260
390,0
350,390
390,0
390,0
260,260
340,520
390,0
440,440
260,260
340,0
290,290
400,0
400,0
390,0
390,0
280,390
380,380
440,440
390,390
440,0
440,440
390,0
260,260
260,260
340,520
400,0
390,0
390,0
430,430
310,310
400,390
440,440
390,0
390,0
430,430
390,0
260,260
440,440
390,390
390,390
230,230
440,0
260,260
400,0
440,0
260,260
260,260
260,260
390,0
390,0
440,440
260,260
440,0
490,0
390,0
440,440
400,0
260,260
490,0
440,0
390,0
540,540
390,0
440,440
400,0
390,390
280,280
390,0
260,260
260,260
390,0
260,260
390,390
430,430
440,440
260,260
260,260
260,260
350,390
440,440
350,390
260,260
380,380
280,280
390,0
400,0
400,0
260,260
260,260
440,440
440,0
340,520
400,0
390,0
390,0
440,440
260,260
400,390
440,0
440,440
390,0
400,0
260,260
400,0
270,270
440,0
440,440
400,0
440,440
340,340
390,390
440,0
390,0
400,0
400,0
440,440
440,440
440,440
390,0
270,270
380,0
440,440
260,260
440,0
490,0
260,260
440,440
350,390
440,0
390,0
440,440
490,440
440,0
340,520
270,270
540,540
390,0
390,0
440,0
390,0
490,0
440,440
260,260
260,260
260,260
400,0
260,260
440,440
440,440
260,260
440,440
340,520
440,0
280,390
260,260
390,0
350,390
260,260
400,390
440,440
440,440
280,330
430,430
440,0
440,0
340,520
440,440
400,0
280,280
270,270
260,260
280,280
400,0
400,0
440,0
390,0
260,260
440,0
400,0
400,0
390,0
440,490
270,270
260,260
430,430
390,390
340,0
260,260
390,0
400,0
260,260
390,0
430,430
390,0
260,260
260,260
400,0
440,0
390,0
260,260
400,390
390,0
270,270
390,0
400,0
440,440
390,0
390,0
400,0
400,0
350,390
490,490
490,0
390,0
260,260
110,110
390,0
440,440
400,0
440,440
440,440
490,0
440,440
440,440
350,390
400,0
400,0
390,0
390,0
540,0
440,440
440,0
260,260
390,0
450,0
440,440
540,540
260,260
290,400
260,260
390,0
440,440
390,0
390,0
400,0
400,0
440,0
440,440
280,290
260,260
390,390
400,0
440,490
390,0
260,260
390,390
440,0
260,260
390,0
340,0
260,260
260,260
270,270
340,520
280,240
390,390
390,390
390,390
340,520
390,390
270,270
390,0
280,300
340,520
390,390
440,440
390,0
390,0
400,390
280,280
280,280
390,0
440,440
440,0
390,0
390,0
230,230
270,270
440,440
400,0
440,0
270,270
260,260
390,0
390,0
390,0
400,0
220,220
400,0
390,390
390,0
260,260
490,490
440,520
390,0
440,440
280,390
260,260
390,0
260,260
260,260
450,0
440,440
390,0
390,390
400,0
440,440
390,390
440,440
400,0
390,0
390,0
390,390
440,440
400,390
390,0
390,0
390,390
440,440
400,0
400,0
280,280
390,0
440,0
260,260
440,440
350,390
390,390
390,0
490,440
260,260
490,0
350,390
400,0
390,0
350,390
260,260
390,0
440,440
440,440
260,260
260,260
400,0
260,260
440,440
440,440
390,390
120,120
390,390
400,390
400,0
260,260
390,0
400,0
430,430
440,440
390,390
340,520
440,440
260,260
400,0
490,490
440,440
340,0
260,260
390,0
390,390
390,390
260,260
440,440
390,390
260,260
390,390
540,440
440,440
440,440
260,260
390,0
440,440
400,0
390,0
540,540
260,260
390,390
230,230
390,0
390,0
440,440
440,520
260,260
440,440
440,440
340,520
260,260
400,0
440,0
400,0
260,260
390,0
390,0
440,490
440,440
390,0
390,0
440,440
430,430
390,0
260,260
390,0
390,0
310,310
390,390
260,260
400,0
440,0
400,0
110,110
400,0
440,440
490,0
260,260
440,490
260,260
400,0
390,0
440,440
340,520
340,520
270,270
430,430
280,330
440,0
440,440
390,390
260,260
390,0
440,440
440,440
440,440
260,260
260,260
260,260
400,0
350,390
390,0
260,260
260,260
270,270
390,0
230,230
440,440
390,0
390,0
260,260
440,440
390,0
0,0
260,260
400,0
430,430
440,440
440,440
440,0
400,0
440,440
390,390
390,0
390,390
260,260
350,390
390,0
390,0
260,260
280,240
390,0
390,0
440,440
390,0
400,0
440,440
360,360
390,0
410,0
400,0
440,440
440,0
260,260
390,0
260,260
260,260
260,260
440,0
400,0
390,0
390,0
260,260
260,260
280,280
390,0
400,0
260,260
440,0
260,260
260,260
390,390
440,0
400,0
460,0
390,0
260,260
430,430
230,230
440,440
440,440
390,0
390,0
400,0
440,440
400,0
440,440
400,0
390,390
260,260
260,260
260,260
440,440
440,440
390,390
260,260
440,440
440,440
400,0
440,440
440,440
390,0
390,390
440,490
430,430
340,520
310,310
260,260
390,0
280,390
400,0
390,390
540,540
400,390
440,440
390,0
440,440
440,440
260,260
260,260
390,0
440,440
440,440
400,0
260,260
390,0
390,0
390,0
390,0
440,0
390,0
400,0
410,0
260,260
260,260
260,260
280,400
390,0
340,0
390,0
260,260
440,440
420,0
440,440
400,0
440,440
390,0
440,440
260,260
400,0
390,0
440,540
230,230
440,440
260,260
440,440
260,260
440,440
400,0
400,390
490,440
440,440
440,0
280,290
440,440
260,260
400,0
350,390
440,440
400,0
400,0
490,440
350,390
390,390
280,240
390,390
400,0
260,260
350,390
260,260
390,0
390,0
440,440
390,0
440,440
390,420
260,260
400,0
440,440
400,0
490,0
400,0
390,390
390,0
390,0
380,0
400,390
440,440
350,390
390,0
390,0
400,0
390,390
420,0
390,390
390,0
260,260
260,260
260,260
390,0
440,440
490,440
390,0
400,0
390,0
400,0
340,520
540,540
440,440
390,0
390,0
260,260
440,440
400,390
400,0
400,0
390,0
400,0
390,0
390,390
400,0
390,0
390,0
350,390
390,0


==> data/LETHE-FAME-max.txt <==
Justification complexity (max),LETHE (37),FAME (107),1800

==> data/LETHE-FAME-size.csv <==
7,8
16,17
25,25
13,14
7,8
29,29
5,6
24,0
50,50
19,19
9,10
25,25
17,0
15,15
29,32
20,0
21,21
22,0
26,0
32,0
17,18
25,25
23,23
10,10
24,0
35,0
11,12
31,32
13,14
11,12
14,0
23,23
27,25
26,25
14,15
7,7
24,0
11,12
14,14
17,0
12,13
35,0
19,0
31,0
5,6
15,15
32,0
16,17
11,12
34,0
10,11
29,0
26,26
15,16
23,24
41,35
7,7
32,0
28,0
10,10
19,20
18,0
14,0
23,23
21,21
18,0
3,3
36,35
34,0
11,11
31,31
38,0
29,0
26,0
22,24
17,18
25,25
25,0
31,0
21,22
19,19
11,11
23,23
23,23
30,0
12,0
27,0
27,27
9,10
28,29
11,12
19,0
23,0
12,13
15,16
18,0
19,20
22,0
29,0
28,0
15,15
27,27
22,0
30,0
5,0
40,39
25,0
12,13
16,0
19,19
25,0
11,12
28,0
20,21
16,0
7,8
15,16
46,42
17,18
27,27
19,19
29,25
6,7
21,21
15,15
31,0
17,17
18,18
19,18
33,0
19,0
11,12
53,39
26,0
27,0
13,14
29,0
31,0
33,0
25,25
32,0
21,0
38,0
22,22
39,0
18,18
7,8
28,0
43,0
21,0
15,15
26,0
24,0
23,0
17,17
10,11
31,0
17,18
29,30
7,0
19,19
32,0
19,19
13,13
20,21
18,18
9,10
9,9
10,0
17,0
27,27
17,17
21,21
13,14
14,0
11,12
19,19
40,0
29,27
17,15
13,13
25,0
32,33
23,23
26,0
5,6
38,30
38,0
11,12
30,27
42,0
36,34
26,26
18,0
37,40
15,15
7,8
45,41
28,0
3,3
15,15
18,18
10,11
21,21
44,0
7,8
19,20
9,9
19,20
7,8
18,0
26,26
30,0
19,0
20,21
13,13
19,20
24,24
47,0
11,12
40,0
26,26
22,22
14,15
25,0
17,17
19,0
15,15
41,41
9,0
19,0
32,0
25,25
14,15
32,0
10,10
34,0
17,0
31,0
5,5
29,0
10,10
19,19
9,9
43,0
26,0
13,13
18,0
24,24
39,0
23,23
22,22
32,27
3,3
28,0
16,0
15,16
46,39
22,0
28,0
39,0
25,25
36,32
17,18
15,15
27,0
5,5
17,17
26,0
41,36
21,0
24,0
9,0
31,31
46,45
5,6
20,0
15,16
46,0
21,0
19,0
19,0
24,0
14,15
17,0
4,4
19,0
22,22
27,0
23,23
15,15
15,0
38,0
13,14
11,11
29,0
21,0
23,23
21,22
37,38
23,24
13,13
26,28
18,18
12,13
17,15
46,0
22,24
23,23
24,0
40,0
56,0
26,0
11,11
29,0
7,8
26,0
26,0
18,18
24,24
11,12
32,33
17,17
13,14
43,0
26,27
22,0
15,15
16,17
19,19
28,0
11,11
29,30
14,15
29,0
27,27
22,0
24,0
19,19
38,0
13,14
19,26
29,0
7,7
10,0
29,30
34,0
24,0
11,0
17,21
22,22
26,0
30,32
20,0
18,19
19,20
15,15
33,34
30,0
33,0
46,0
11,11
33,0
20,0
14,15
20,20
24,0
22,0
25,25
7,7
29,0
11,12
28,0
34,0
22,0
21,21
27,27
31,0
10,11
16,0
30,0
19,19
21,21
20,0
9,9
24,0
15,16
15,15
31,0
27,27
21,21
25,0
15,0
23,23
6,6
16,17
23,0
15,16
6,8
15,15
28,0
15,16
39,37
10,11
28,0
27,27
24,24
13,14
9,0
29,0
26,0
17,17
13,13
28,0
29,0
15,15
20,20
33,0
16,17
19,0
23,0
30,0
36,27
23,0
8,9
31,0
23,23
2,2
41,40
30,0
28,28
26,0
23,0
8,8
7,7
32,26
32,0
28,0
22,22
23,21
19,19
16,16
27,0
18,23
9,9
37,0
23,23
30,0
15,15
27,0
23,23
7,8
26,0
51,0
19,19
16,0
48,46
13,13
12,13
15,15
23,23
16,17
21,22
39,0
5,6
20,0
30,0
32,0
20,0
8,8
17,17
20,0
14,15
34,0
25,26
32,0
24,0
24,0
22,0
23,23
26,0
47,0
9,0
9,9
21,0
26,0
47,0
29,0
21,0
26,0
27,28
44,36
29,0
15,15
25,0
23,0
17,18
11,11
18,0
45,45
13,14
23,24
21,22
11,12
11,12
53,54
17,17
19,19
23,23
27,28
19,0
3,4
7,7
22,23
36,0
15,15
31,0
30,0
21,22
38,0
36,0
20,0
9,10
37,35
27,0
9,0
18,0
5,6
23,23
36,36
11,11
19,19
14,0
28,0
38,0
19,19
14,0
29,0
17,17
23,0
45,0
27,0
14,15
17,0
16,15
25,0
20,19
22,0
45,39
5,5
16,0
36,0
17,17
32,0
42,41
16,0
32,34
22,0
15,15
31,32
21,22
24,26
19,0
25,0
27,28
11,12
22,0
23,0
21,21
5,5
30,30
30,0
46,34
22,22
23,0
40,43
22,0
22,22
11,11
13,15
1,1
25,25
51,39
17,18
21,21
13,13
19,19
27,0
44,0
18,0
35,0
26,26
11,12
42,0
13,13
31,0
19,19
25,0
7,7
18,0
38,0
18,0
8,9
13,14
19,19
42,40
13,0
13,14
16,0
46,45
35,31
8,0
10,11
15,16
9,8
33,0
20,20
22,0
13,14
10,10
20,20
30,0
9,12
25,23
3,3
32,0
23,24
11,12
19,19
42,0
21,22
11,12
26,0
24,0
34,31
7,8
39,37
36,32
35,36
18,19
30,0
5,6
36,0
15,15
26,0
13,14
21,21
19,17
27,28
10,11
15,16
11,11
18,18
23,24
3,3
39,40
17,17
36,0
29,0
17,17
27,0
10,11
11,12
7,8
20,0
19,0
31,0
12,0
19,19
26,0
25,27
15,16
8,0
35,0
24,0
24,0
24,0
28,28
40,49
26,32
3,4
13,13
11,12
3,3
20,0
9,9
26,26
11,12
19,20
9,10
21,22
6,0
5,6
38,0
15,16
12,13
32,0
11,12
11,12
23,24
11,12
44,0
22,23
45,38
23,0
27,27
29,0
25,25
17,17
11,10
13,14
40,45
18,0
21,0
20,0
23,23
13,14
9,10
33,0
28,0
47,0
25,25
9,10
26,0
11,11
41,0
22,0
22,0
2,2
19,19
28,0
34,0
25,0
20,21
10,0
11,11
18,18
27,0
27,28
9,10
30,0
22,0
28,0
32,29
9,0
27,27
49,0
14,14
22,0
9,10
33,0
25,0
15,15
24,0
36,0
22,22
28,0
19,19
22,0
34,28
20,0
16,17
32,0
34,0
29,0
16,16
43,0
13,13
13,14
32,34
10,11
19,19
35,31
20,0
35,0
3,6
26,0
25,0
20,0
24,0
24,0
32,0
28,0
25,25
40,0
22,22
11,11
33,0
52,0
16,17
9,10
31,0
40,0
17,18
15,16
17,0
25,0
38,39
45,0
37,33
20,0
23,0
25,25
26,0
24,0
28,0
34,0
27,27
22,22
9,9
16,0
25,25
28,0
21,22
30,30
17,18
17,17
24,26
33,0
41,0
29,29
15,16
30,0
21,21
30,0
29,0
35,41
21,0
13,0
43,0
30,0
32,0
13,13
29,0
21,21
31,0
11,12
40,0
15,16
34,34
6,6
42,0
23,23
27,0
41,43
10,11
29,29
7,8
17,18
20,0
22,22
29,30
22,0
22,0
3,4
6,6
51,0
38,0
13,14
26,26
16,18
2,2
12,0
11,11
19,19
18,0
29,0
44,37
43,0
4,4
8,9
35,0
9,10
7,8
39,0
15,15
33,0
5,5
30,0
27,0
18,20
30,0
24,25
27,0
24,0
18,0
22,0
25,0
8,0
48,47
22,22
19,19
13,14
10,10
7,7
30,0
10,11
5,0
11,0
19,19
7,7
26,0
27,35
11,11
11,0
5,6
28,0
36,0
32,0
24,0
9,9
3,3
25,35
13,13
48,0
33,34
34,0
15,15
22,22
3,4
22,0
21,0
22,0
16,17
5,5
26,28
37,28
26,0
34,0
16,17
21,0
19,19
11,12
17,18
15,15
7,7
45,0
23,23
27,0
22,0
31,31
21,21
19,19
25,0
28,0
31,39
23,23
49,0
61,0
4,0
41,33
28,0
19,19
49,0
33,0
20,0
11,12
20,0
33,32
42,0
7,8
5,6
25,0
29,29
23,23
27,0
29,29
9,10
14,15
27,28
22,22
21,21
21,21
11,12
37,41
25,26
17,17
3,3
9,10
10,0
30,0
33,0
29,29
15,15
9,10
44,0
3,4
41,0
23,0
20,0
12,13
23,23
20,22
35,0
24,25
26,0
25,0
19,19
40,0
25,25
31,0
35,35
18,0
15,16
7,7
21,22
33,0
35,0
25,0
38,0
33,32
25,22
22,19
20,0
8,8
15,0
13,14
19,19
42,0
32,0
27,27
19,20
27,28
34,0
24,0
9,10
40,43
39,0
8,9
6,6
19,20
17,0
22,0
42,0
28,0
59,0
38,40
26,26
14,14
26,26
18,0
23,23
29,30
22,20
23,23
45,47
9,10
37,0
7,7
19,19
32,0
14,15
18,18
16,18
13,14
9,10
11,12
17,18
37,0
25,0
16,17
51,46
12,0
33,34
14,14
23,23
12,13
34,0
33,0
28,0
21,0
18,18
39,0
35,0
20,0
7,0
41,35
3,3
14,14
12,13
17,17
9,0
19,19
21,0
30,0
23,23
28,0
13,14
16,0
18,18
26,26
26,0
36,0
18,0
22,22
18,20
14,0
10,10
29,0
20,0
29,30
36,0
32,0
35,0
27,0
9,10
36,44
35,0
26,0
19,19
3,3
31,0
41,43
18,0
14,15
48,43
51,0
50,46
20,21
25,26
27,0
37,0
12,0
13,0
40,0
36,33
27,0
26,26
28,0
42,0
26,25
14,15
23,23
9,10
15,15
35,0
28,26
25,0
31,0
32,0
34,0
24,0
25,26
7,8
17,17
14,14
32,0
29,32
56,0
25,25
19,20
39,0
19,19
32,0
17,0
23,23
23,23
10,10
5,6
5,6
7,8
11,12
15,16
3,4
17,18
12,12
20,0
5,5
9,10
13,13
50,46
19,0
27,0
22,24
39,40
19,20
22,0
18,19
42,0
15,0
30,0
11,11
15,15
22,21
24,0
35,0
11,11
22,22
23,0
25,0
22,0
31,0
6,6
31,0
13,14
32,0
23,23
39,35
31,23
22,0
12,13
9,9
13,13
33,0
7,7
23,23
47,0
25,23
35,0
21,22
34,0
21,21
21,21
9,10
22,0
8,0
26,0
10,11
9,10
18,20
37,0
21,0
17,17
13,14
31,0
20,0
17,18
21,0
46,0
21,21
31,39
9,10
18,18
34,0
40,38
15,15
42,0
8,10
21,0
24,0
31,32
19,19
30,0
40,36
16,17
18,18
27,27
21,0
22,22
26,26
11,12
13,13
3,3
11,12
20,22
22,0
4,4
22,0
24,0
18,18
7,8
15,16
6,7
41,39
19,19
20,0
32,32
8,9
21,0
28,28
41,0
11,12
8,9
23,23
37,34
12,13
23,23
15,16
54,50
43,40
20,21
26,26
27,0
22,23
20,0
20,0
34,29
13,13
30,29
20,20
35,0
24,0
16,17
9,8
22,22
11,12
19,20
7,8
22,22
30,0
28,0
33,0
24,24
6,0
29,0
34,30
18,19
32,0
26,0
42,41
11,12
21,0
25,25
7,0
27,0
3,3
17,18
27,27
29,0
23,0
19,0
9,9
32,0
38,36
35,0
19,19
41,42
29,29
17,0
13,0
15,16
3,4
5,6
26,26
23,24
25,26
26,0
9,10
13,14
22,22
28,0
17,18
35,36
34,40
17,17
22,22
23,23
28,0
23,24
47,0
27,27
19,19
13,13
24,0
11,11
27,28
16,0
28,0
18,18
13,14
29,0
1,1
27,27
22,0
8,9
9,10
9,10
46,0
21,0
35,39
9,10
19,0
16,16
23,23
6,7
29,0
22,0
18,18
7,8
23,0
26,0
43,39
30,0
25,0
21,27
2,2
30,0
20,0
34,0
8,9
24,0
14,14
15,0
27,27
25,25
23,23
37,0
32,0
28,0
16,0
19,19
19,19
13,14
24,0
22,0
23,23
56,0
25,25
18,18
11,12
24,0
20,0
24,0
14,0
15,15
10,11
9,9
24,21
21,21
30,0
19,0
35,0
11,12
23,0
18,19
29,0
17,18
19,19
25,25
22,22
28,26
30,31
17,18
23,23
25,25
8,9
32,0
13,14
8,9
28,0
10,11
46,35
10,11
3,4
7,7
23,23
15,0
5,5
21,0
15,15
14,15
28,30
35,36
8,0
17,18
36,33
25,25
19,19
26,0
36,31
24,25
24,0
23,23
34,0
20,0
16,0
6,0
40,0
23,0
39,0
35,0
20,20
22,22
15,15
11,11
21,0
9,0
28,0
17,17
49,45
42,0
23,26
35,0
30,26
50,0
32,26
13,13
26,0
34,0
52,45
17,17
32,28
23,23
19,20
25,25
11,12
28,0
24,26
38,42
14,15
32,0
9,10
25,23
23,23
31,0
13,14
44,43
20,0
25,0
46,41
17,18
13,14
3,4
11,12
28,0
9,9
35,36
27,27
26,0
20,0
25,26
26,0
28,29
16,16
27,27
24,0
23,24
18,0
35,0
40,0
15,16
14,0
29,0
7,0
28,30
31,31
5,6
33,0
35,0
26,0
14,15
38,0
11,12
22,0
20,20
18,18
21,21
22,0
26,27
38,29
41,0
23,0
36,0
33,0
3,4
25,22
34,38
38,0
23,0
21,21
32,29
30,32
28,0
27,0
14,0
23,0
26,0
16,17
34,0
35,0
8,0
10,11
29,0


==> data/LETHE-FAME-size.txt <==
Hypergraph size,LETHE (100),FAME (398),65

==> data/LETHE-FAME-sum.csv <==
740,930
2460,2790
1580,1580
1660,1990
860,1190
1800,1800
730,1060
3050,0
8380,8660
2770,2260
1150,1480
1580,1580
2240,0
920,920
4860,5930
2610,0
1360,1360
2650,0
3340,0
4290,0
1640,1970
1580,1580
1360,1360
1060,1060
3210,0
6200,0
1380,1710
4440,4740
1660,1990
1520,1880
1000,0
1360,1360
6280,5770
3850,3810
2170,2500
650,740
3010,0
1780,2130
1930,2420
2060,0
1930,2260
4810,0
2400,0
4070,0
560,750
920,920
4200,0
1820,2150
1890,2240
4290,0
1930,2280
3960,0
1580,1580
3040,3390
3660,4040
7690,6090
820,910
4390,0
3340,0
1230,1230
1810,2140
1330,0
1830,0
1360,1360
2870,2960
2090,0
280,280
5980,5720
3830,0
1470,1560
1800,1800
6130,0
6270,0
3260,0
3080,3610
2720,3070
1580,1580
2860,0
4250,0
3960,4330
1140,1140
700,700
1360,1360
1360,1360
3440,0
890,0
3240,0
1800,1800
1260,1590
4750,5100
1570,1900
2410,0
2810,0
1880,2100
2990,3210
2450,0
3650,3900
2740,0
3380,0
1880,0
920,920
1580,1580
2750,0
4100,0
660,0
6450,5980
3320,0
2030,2360
2220,0
1140,1140
3990,0
1710,2060
3890,0
3810,4180
2000,0
1020,1370
2250,2600
8620,7590
2830,3180
1800,1800
1140,1140
5300,4170
980,1340
1250,1250
920,920
4250,0
2170,2260
1140,1140
3370,3490
4360,0
3010,0
1780,2130
10800,6320
3760,0
3220,0
1840,2170
3920,0
3960,0
5740,0
1580,1580
4260,0
2570,0
3550,0
1360,1360
7160,0
1140,1140
1350,1680
3540,0
7430,0
2580,0
920,920
3670,0
3030,0
2630,0
1030,1030
1640,1970
4210,0
1400,1610
4930,5300
1040,0
1140,1140
4210,0
1360,1360
810,810
2690,3040
2660,3000
1080,1410
2180,2780
1370,0
2940,0
1580,1580
1030,1030
1360,1360
1480,1810
2000,0
1420,1750
1140,1140
5450,0
6060,5620
3570,3070
810,810
3160,0
5070,5420
1360,1360
4540,0
960,1280
6670,3950
6690,0
1820,2170
4970,4240
5430,0
6210,5600
1580,1580
2180,0
6130,6920
920,920
1020,1350
7910,7170
3140,0
380,380
920,920
1140,1140
1640,1970
1250,1250
6170,0
1350,1680
2710,3040
920,920
2840,3210
810,1260
2350,0
1580,1580
4110,0
2640,0
3190,3540
810,810
2750,3120
1580,1580
3990,0
1550,1880
5000,0
1580,1580
1360,1360
2360,2710
3280,0
2170,2260
2680,0
920,920
7290,7030
1040,0
2350,0
4280,0
4210,4290
2250,2600
4000,0
1540,1540
4500,0
2340,0
4030,0
370,370
3940,0
1460,1580
1140,1140
1050,1050
5910,0
3420,0
1070,1070
2360,0
1580,1580
5240,0
1360,1360
1360,1360
5180,3370
230,230
3750,0
2110,0
1220,1430
9230,7140
2160,0
3560,0
6170,0
1580,1580
8040,7010
2720,3070
920,920
3570,0
380,380
1030,1030
3200,0
7030,5510
2980,0
1940,0
390,0
1800,1800
7330,7270
460,670
2800,0
1750,2710
7830,0
2460,0
2690,0
2240,0
2690,0
2220,2550
2340,0
380,380
2600,0
1360,1360
3460,0
1580,1580
920,920
2110,0
5250,0
2070,2420
700,700
3750,0
2830,0
1360,1360
1440,1630
2320,2510
3660,4010
1260,1260
3480,4010
1140,1140
1930,2260
3280,2780
7830,0
2750,3250
1360,1360
2920,0
4820,0
12240,0
4720,0
700,700
3750,0
670,860
3370,0
3520,0
1950,1950
1580,1580
2220,2590
4810,5550
1030,1030
1040,1250
6680,0
3850,4090
2720,0
1610,1610
2630,3260
1140,1140
3850,0
1180,1180
1880,2070
2140,2470
3780,0
1580,1580
2570,0
2980,0
1140,1140
5010,0
1300,1630
2400,4630
5590,0
740,740
780,0
4130,4490
4580,0
2790,0
1800,0
3330,5090
3240,3580
3750,0
3910,4410
2800,0
2390,2720
2650,2980
920,920
4710,5070
3890,0
4320,0
7830,0
1150,1150
6170,0
2510,0
2110,2470
2570,2660
3180,0
2910,0
1580,1580
820,1020
3540,0
1550,1880
3720,0
4510,0
2680,0
1250,1250
1580,1580
4150,0
1640,1970
1940,0
4070,0
1140,1140
1360,1360
2580,0
1000,1200
3100,0
2600,2970
2000,2090
4090,0
1580,1580
1360,1360
3390,0
2110,0
1360,1360
780,780
2700,3080
4520,0
2250,2600
690,1300
920,920
3850,0
2270,2760
6780,6450
2320,2670
5840,0
1580,1580
3530,3870
1720,2050
1420,0
4970,0
2970,0
1030,1030
810,810
3130,0
5040,0
920,920
1360,1360
3320,0
2630,3210
2350,0
2690,0
3550,0
6570,4200
2800,0
1580,2050
6020,0
1360,1360
260,260
6530,6610
3620,0
5120,5250
3520,0
2980,0
800,800
480,480
6120,4570
4250,0
3700,0
1360,1360
3630,3010
2450,2540
2110,2200
3300,0
2440,4160
590,590
4460,0
1360,1360
3960,0
2050,2140
3810,0
1360,1360
940,1300
3450,0
9380,0
1140,1140
2070,0
8190,7070
810,810
1880,2210
920,920
1360,1360
2330,2660
2940,3290
5710,0
960,1410
2220,0
1990,0
4770,0
2490,0
810,810
1140,1140
1440,0
2250,2600
4170,0
1660,1850
4320,0
2740,0
3100,0
2580,0
1360,1360
2230,0
6870,0
2200,0
590,590
2740,0
3270,0
4430,0
3490,0
6040,0
2590,0
3810,4160
7510,5050
3740,0
920,920
3370,0
2810,0
2990,3320
700,700
2280,0
7360,7640
2000,2350
3230,3580
3610,3830
1280,1730
2300,2630
8770,9310
1140,1140
1140,1140
1360,1360
1770,1960
2330,0
340,770
330,330
3720,4050
5250,0
2050,2140
3140,0
4030,0
3600,4130
5200,0
4170,0
2690,0
1260,1590
7070,6510
3630,0
2200,0
2440,0
960,1410
1360,1360
6640,6780
700,700
1140,1140
1830,0
3320,0
5220,0
1140,1140
1890,0
3740,0
1030,1030
2850,0
7650,0
3610,0
2250,2600
2310,0
2510,2470
3340,0
3380,3140
3000,0
9670,7990
220,220
2240,0
6240,0
1030,1030
4570,0
7510,7360
2150,0
4200,4700
2550,0
920,920
1990,2180
2940,3290
3040,3540
2390,0
3210,0
3810,4160
1190,1520
2850,0
3050,0
1360,1360
460,460
1800,1800
4040,0
10250,6810
1360,1360
2910,0
6130,7310
2010,0
1360,1360
1530,1620
1780,2430
0,0
1580,1580
10840,7300
2360,2710
1360,1360
810,810
1140,1140
3570,0
7370,0
2170,0
6500,0
1580,1580
1490,1840
6140,0
3420,4100
3970,0
1140,1140
3140,0
690,690
2190,0
5740,0
1870,0
1300,1630
1560,1890
1140,1140
6640,6200
2180,0
1560,1890
2010,0
7760,7390
7210,6180
850,0
1790,2010
1590,1920
1640,1370
4330,0
2800,3290
2720,0
1610,1940
970,970
3020,3020
4040,0
1100,2170
5290,4830
420,420
3960,0
1550,1740
1600,1930
2690,2780
6170,0
2580,2930
1600,1930
3360,0
2960,0
7080,6320
1580,2050
6710,6200
6330,5300
2210,2400
3490,3860
3940,0
960,1410
4440,0
920,920
3080,0
1680,2010
1360,1360
3460,2960
4900,5270
1590,1920
2070,2420
550,550
2450,2940
3770,4120
260,260
6020,6420
2660,2150
4970,0
3810,0
1030,1030
3600,0
1930,2280
1820,2170
1020,1350
2530,0
2630,0
4480,0
1540,0
1140,1140
3490,0
4250,4750
3020,3390
570,0
3030,0
2970,0
3230,0
3120,0
1800,1800
6130,9020
3300,5240
340,770
920,920
1000,1210
340,340
2490,0
1100,1300
1580,1580
2250,2580
2400,2750
1640,1990
3380,3780
670,0
960,1410
6100,0
1110,1300
1880,2210
3940,0
1430,1760
890,1080
3260,3620
1700,2050
6410,0
3060,3430
7800,6020
2970,0
1580,1580
3740,0
1580,1580
1030,1030
1930,1860
1460,1910
5800,7720
2390,0
2540,0
2480,0
1360,1360
2400,2750
1020,1210
2380,0
3630,0
4180,0
1580,1580
1600,1950
2970,0
700,700
5040,0
2510,0
2760,0
310,310
1140,1140
3500,0
4420,0
3340,0
3160,3510
1810,0
700,700
1140,1140
3370,0
3840,4200
1310,1640
3880,0
3020,0
3410,0
6200,5470
570,0
1580,1580
10110,0
920,920
2870,0
1200,1530
2740,0
2990,0
920,920
3220,0
4350,0
1360,1360
4970,0
1140,1140
2800,0
6340,4630
2470,0
2870,3220
4140,0
4260,0
3980,0
2490,2830
8220,0
1340,1340
2070,2420
4350,4880
1970,2300
1140,1140
5740,4610
2460,0
4900,0
340,1290
5800,0
4250,0
2280,0
3270,0
3410,0
4210,0
3890,0
1580,1580
7590,0
1360,1360
700,700
4650,0
9350,0
2460,2830
1230,1610
4250,0
5550,0
2420,2750
2130,2460
2400,0
2900,0
5890,6300
6630,0
7220,6320
2400,0
3010,0
1580,1580
3150,0
2260,0
3750,0
4500,0
1580,1580
1360,1360
910,910
1640,0
1580,1580
3540,0
3000,3330
1800,1800
1290,1480
1140,1140
3220,3720
4570,0
6530,0
1800,1800
2550,2880
3720,0
1360,1360
3580,0
3750,0
5510,7720
2560,0
1500,0
7330,0
3920,0
6740,0
1670,1670
8380,0
1360,1360
3390,0
1890,2240
5630,0
1950,2280
4950,4970
760,850
7270,0
1360,1360
3200,0
6830,7530
1430,1880
1800,1800
910,1240
1780,2110
4860,0
1360,1360
4710,5060
2800,0
1550,0
340,770
680,680
8630,0
7100,0
1460,1910
1580,1580
2060,2560
330,330
1000,0
700,700
1140,1140
2120,0
4140,0
8290,6400
8270,0
480,480
1630,1960
6070,0
1200,1530
920,1370
4740,0
920,920
4320,0
940,1460
3480,0
4790,0
2170,2670
3860,0
4430,4800
3260,0
2810,0
2120,0
2680,0
3160,0
1020,0
8450,8350
1360,1360
1140,1140
1890,2220
700,700
480,480
3730,0
2220,2600
390,0
890,0
1140,1140
1580,1870
3450,0
3280,6170
700,700
2820,0
570,780
3670,0
4650,0
4030,0
3010,0
830,920
380,380
2730,6040
1550,1740
8300,0
5840,6210
4120,0
920,920
1360,1360
340,770
2740,0
2580,0
2460,0
2100,2430
530,530
3330,3830
7070,4270
3160,0
4680,0
2990,3360
2590,0
1140,1140
1930,2380
2060,2390
1940,2030
690,690
7650,0
1360,1360
3570,0
4870,0
1800,1800
1360,1360
1140,1140
3460,0
3450,0
3870,6880
1360,1360
9140,0
11080,0
390,0
7180,4710
3670,0
1140,1140
9160,0
6170,0
2230,0
1700,1920
2650,0
5960,5840
4740,0
970,1300
560,750
2920,0
1800,1800
1360,1360
3390,0
1800,1800
1200,1530
2700,3050
4640,5010
1360,1360
1250,1250
1360,1360
1520,1880
6420,7720
3550,3910
1030,1030
380,380
780,970
890,0
4140,0
4250,0
1800,1800
920,920
1640,1990
7580,0
340,770
4860,0
2940,0
1980,0
2550,2920
1360,1360
2640,3140
5010,0
3280,3650
3090,0
3360,0
1140,1140
5310,0
3760,3760
6130,0
5980,6230
2530,0
2180,2530
790,790
3000,3330
6450,0
4940,0
3080,0
4640,0
5520,5200
4400,3760
3810,2790
2290,0
820,820
2560,0
2070,2420
1140,1140
7220,0
5290,0
1580,1580
2650,3000
3840,4200
6560,0
3130,0
1640,1990
5730,7070
8010,0
1580,2050
710,710
3270,3490
2300,0
2390,0
7490,0
3740,0
13920,0
6140,6960
1580,1580
920,920
1580,1580
2400,0
1360,1360
4100,4450
4820,4360
1360,1360
7650,8640
1100,1550
6710,0
720,810
1140,1140
4330,0
2140,2500
1140,1140
2210,2740
2750,3100
1310,1660
1300,1560
3170,3390
6680,0
4430,0
1720,2170
8740,7670
1600,0
2100,2290
1360,1360
1360,1360
1360,1550
4500,0
4330,0
4970,0
2700,0
1140,1140
7830,0
4170,0
2510,0
390,0
7650,5990
270,270
920,920
2170,2540
2070,2160
2200,0
1140,1140
2700,0
3930,0
1360,1360
3900,0
2380,2760
2000,0
1140,1140
1580,1580
3560,0
6110,0
2170,0
1360,1360
2350,2850
1710,0
870,870
3920,0
2650,0
4600,4950
5030,0
4140,0
4540,0
3610,0
1230,1590
5610,8340
5590,0
3460,0
1140,1140
110,110
4150,0
7250,7970
2290,0
2250,2600
8450,7390
11020,0
8450,7380
3300,3650
3550,3910
3250,0
4760,0
1720,0
1000,0
6970,0
7970,7190
4990,0
1580,1580
3180,0
3590,0
4790,4680
2610,2830
1360,1360
1090,1380
920,920
3670,0
5030,4570
3520,0
4150,0
4380,0
4580,0
3810,0
3520,3870
640,850
1030,1030
1880,1970
4120,0
5300,6320
9990,0
1580,1580
2530,2860
7400,0
1140,1140
4470,0
4660,0
1360,1360
1360,1360
980,980
960,1410
460,650
970,1320
1550,1880
1590,1920
340,770
2180,2510
1200,1200
2220,0
560,500
1100,1550
1760,1850
8920,7790
2470,0
3270,0
2930,3430
2430,2620
1330,1520
2460,0
2440,2770
7220,0
2020,0
3550,0
1150,1150
2280,2280
3810,3650
3080,0
6460,0
1190,1190
1360,1360
3380,0
3040,0
2510,0
4190,0
490,490
4080,0
1480,1810
3650,0
1360,1360
7020,5990
5220,2500
2660,0
1930,2260
930,1020
810,810
3370,0
480,480
1360,1360
3740,0
4740,4280
6160,0
1920,2250
4540,0
3480,3560
2870,2960
1310,1640
2580,0
570,0
3420,0
1920,2250
1640,1970
2530,3030
4880,0
2910,0
2280,2370
1560,1890
3960,0
2690,0
1220,1410
2460,0
8080,0
1360,1360
4800,7540
1230,1590
2400,2490
4760,0
5650,5300
920,920
5830,0
950,1630
2620,0
2990,0
4420,4780
1140,1140
4220,0
7070,5830
2070,2400
1140,1140
1580,1580
2980,0
1360,1360
4110,4380
1380,1710
1820,1910
120,120
1370,1700
2790,3320
2830,0
370,370
2580,0
3090,0
3550,3640
1020,1350
1770,2100
920,1370
7360,6770
1140,1140
2580,0
5170,5300
1680,2010
5900,0
1800,1800
6060,0
1370,1700
1630,1960
1360,1360
6780,6050
2210,2540
1360,1360
1770,2100
9390,8510
7430,6490
3190,3540
1580,1580
3760,0
3810,4160
2320,0
2520,0
6990,5790
810,810
4260,4280
2060,2060
4610,0
3380,0
1820,2150
1640,1370
1360,1360
1890,2240
3340,3690
920,1370
1360,1360
3850,0
5190,0
4830,0
1580,1580
390,0
4100,0
6180,5170
2840,3210
4470,0
2950,0
6540,6200
2250,2620
2530,0
1580,1580
670,0
3450,0
310,310
2950,3170
1800,1800
3900,0
5330,0
2450,0
440,440
4400,0
6060,5720
5690,0
1140,1140
7500,7980
1800,1800
2100,0
890,0
3020,3390
340,770
960,1410
3780,3780
3570,3970
2070,2430
4760,0
1460,1790
1840,2170
1360,1360
3810,0
2430,2780
5510,5860
5560,7760
1030,1030
1360,1360
1360,1360
3240,0
3260,3620
8140,0
1580,1580
1140,1140
1350,1350
2920,0
1140,1140
4460,4830
1900,0
3570,0
1140,1140
2000,2350
3830,0
0,0
1580,1580
2940,0
1630,1960
1310,1640
1640,1990
9230,0
2690,0
5440,6870
1260,1590
2290,0
2110,2200
1580,1580
980,1340
3090,0
2940,0
1140,1140
640,830
2700,0
3300,0
7860,6830
4120,0
3500,0
2650,4590
360,360
3970,0
1720,0
4060,0
1680,2010
4010,0
920,920
2070,0
1580,1580
1580,1580
1360,1360
6670,0
4150,0
3450,0
1220,0
1140,1140
1140,1140
1000,1190
2810,0
2980,0
1360,1360
9310,0
1580,1580
1140,1140
1490,1820
3920,0
2690,0
2300,0
1110,0
920,920
1590,1920
920,920
5360,4620
3480,3510
4250,0
2470,0
4650,0
1600,1930
3090,0
2720,3070
4140,0
2120,2450
1140,1140
1580,1580
1360,1360
5760,5300
5370,5740
2000,2330
1360,1360
4110,4420
1680,2010
4330,0
1780,2130
1350,1680
3500,0
1920,2250
7980,4700
1920,2270
340,770
750,750
1360,1360
1000,0
540,630
2980,0
1890,1980
2170,2540
3770,4300
5580,5980
780,0
2360,2710
7700,6900
1580,1580
1140,1140
3460,0
6420,4930
2770,3120
2780,0
1360,1360
4320,0
2350,0
2810,0
570,0
6640,0
2810,0
4750,0
2670,0
1360,1360
1360,1360
920,920
1280,1480
2520,0
2200,0
3570,0
1140,1140
8270,7130
4030,0
3160,4300
4170,0
5150,4130
7330,0
5770,4170
810,810
3500,0
4580,0
9030,7200
1720,1720
5770,4540
1360,1360
3360,4030
1580,1580
1780,2130
3440,0
3370,3900
5650,7280
2220,2550
6200,0
820,1030
5360,4900
1360,1360
4290,0
1450,1810
7550,7400
2570,0
3570,0
8620,7360
2210,2570
1720,2050
280,470
1370,1700
3490,0
860,860
5000,5360
1580,1580
3280,0
2420,0
3520,3870
3330,0
4830,5200
2310,2650
1580,1580
2670,0
3230,3580
2420,0
5590,0
4800,0
1950,2280
1950,0
3300,0
940,0
3620,4120
4930,5070
650,1010
4750,0
5030,0
3010,0
2500,2830
3990,0
1370,1700
2510,0
1360,1360
1140,1140
1360,1360
2540,0
4130,4480
7660,5060
5820,0
2910,0
5050,0
4450,0
340,770
5120,4370
5370,6870
5490,0
2930,0
1360,1360
7520,6740
4060,4590
3790,0
3850,0
1890,0
2850,0
2920,0
2790,3120
4380,0
4610,0
950,0
1410,1790
4110,0


==> data/LETHE-FAME-sum.txt <==
Justification complexity (sum),LETHE (101),FAME (462),20000

==> data/LETHE-FAME-treesize.csv <==
7,8
16,17
27,27
13,14
7,8
31,31
5,6
24,0
96,67
21,20
9,10
27,27
18,0
15,15
36,50
20,0
23,23
22,0
26,0
32,0
17,18
27,27
23,23
10,10
26,0
55,0
11,12
37,38
13,14
11,12
14,0
23,23
52,35
31,27
14,15
7,7
24,0
13,14
18,25
18,0
12,13
38,0
20,0
32,0
5,6
15,15
34,0
16,17
13,14
36,0
12,13
30,0
27,27
17,18
25,26
53,42
7,7
32,0
28,0
10,10
19,20
18,0
14,0
23,23
21,21
18,0
3,3
63,43
34,0
11,11
31,31
63,0
42,0
28,0
22,24
21,22
27,27
26,0
32,0
27,28
19,19
11,11
23,23
23,23
30,0
12,0
27,0
31,31
9,10
36,37
12,13
20,0
24,0
13,14
17,18
18,0
23,24
22,0
30,0
28,0
15,15
27,27
22,0
30,0
5,0
65,47
26,0
13,14
16,0
19,19
28,0
12,13
28,0
28,29
16,0
7,8
17,18
74,57
21,22
31,31
19,19
43,28
6,7
21,21
15,15
32,0
17,17
19,19
23,20
34,0
19,0
13,14
103,50
29,0
30,0
13,14
30,0
34,0
42,0
27,27
32,0
24,0
42,0
23,23
50,0
19,19
8,9
28,0
56,0
22,0
15,15
26,0
26,0
24,0
17,17
10,11
32,0
17,18
36,37
7,0
19,19
32,0
23,23
13,13
22,23
19,33
9,10
13,17
10,0
17,0
27,27
17,17
23,23
13,14
14,0
11,12
19,19
46,0
52,36
23,19
13,13
26,0
41,42
23,23
35,0
6,7
50,32
48,0
12,13
40,31
44,0
44,43
27,27
18,0
43,49
15,15
7,8
70,51
28,0
3,3
15,15
19,19
10,11
21,21
51,0
8,9
19,20
9,9
21,22
7,8
18,0
27,27
32,0
20,0
25,26
13,13
21,22
27,27
50,0
11,12
43,0
27,27
23,23
17,18
28,0
17,17
20,0
15,15
70,53
9,0
20,0
32,0
28,28
17,18
34,0
13,13
38,0
18,0
32,0
5,5
32,0
12,17
19,19
9,9
50,0
26,0
13,13
20,0
27,27
46,0
23,23
23,23
41,29
3,3
30,0
16,0
15,16
78,53
22,0
30,0
47,0
27,27
53,45
21,22
15,15
28,0
5,5
17,17
28,0
67,43
22,0
25,0
9,0
31,31
56,58
5,6
20,0
23,29
85,0
22,0
20,0
20,0
24,0
14,15
18,0
4,4
19,0
23,23
28,0
27,27
15,15
16,0
43,0
15,16
11,11
32,0
22,0
23,23
21,22
37,38
29,30
13,13
26,28
19,19
12,13
21,17
58,0
22,24
23,23
24,0
40,0
105,0
39,0
11,11
32,0
7,8
26,0
26,0
19,19
27,27
14,15
36,44
17,17
13,14
53,0
29,30
22,0
15,15
17,19
19,19
30,0
11,11
29,30
15,16
30,0
27,27
22,0
26,0
19,19
38,0
13,14
20,33
45,0
7,7
10,0
29,30
34,0
24,0
11,0
21,55
23,41
30,0
30,32
20,0
18,19
19,20
15,15
33,34
32,0
34,0
85,0
11,11
43,0
20,0
15,16
21,21
24,0
22,0
27,27
7,9
30,0
11,12
28,0
36,0
22,0
21,21
27,27
32,0
10,11
16,0
30,0
19,19
23,23
20,0
9,11
24,0
16,17
15,15
32,0
27,27
23,23
26,0
16,0
23,23
6,6
18,19
31,0
17,18
6,8
15,15
28,0
15,16
69,51
14,15
45,0
27,27
25,45
13,14
9,0
36,0
28,0
17,17
13,13
31,0
43,0
15,15
23,23
33,0
17,19
20,0
24,0
34,0
46,29
26,0
9,10
45,0
23,23
2,2
68,57
30,0
45,36
27,0
24,0
9,9
7,7
46,32
34,0
30,0
23,23
23,21
19,19
17,17
27,0
19,29
9,9
38,0
23,23
30,0
15,15
28,0
23,23
7,8
26,0
82,0
19,19
16,0
66,58
13,13
12,13
15,15
23,23
16,17
21,22
45,0
6,7
20,0
30,0
34,0
20,0
8,8
19,19
20,0
17,18
36,0
25,26
32,0
24,0
27,0
22,0
23,23
27,0
57,0
12,0
9,9
22,0
26,0
50,0
32,0
31,0
27,0
27,28
55,39
30,0
15,15
26,0
24,0
18,19
11,11
18,0
56,59
14,15
23,24
22,23
11,12
12,13
103,74
19,19
19,19
23,23
27,28
20,0
3,4
7,7
23,24
41,0
15,15
31,0
30,0
24,25
38,0
38,0
20,0
9,10
57,52
28,0
12,0
18,0
6,7
23,23
71,48
11,11
19,19
14,0
32,0
38,0
19,19
14,0
30,0
17,17
24,0
77,0
28,0
17,18
17,0
17,15
26,0
24,21
22,0
100,61
5,5
16,0
45,0
17,17
37,0
55,54
16,0
32,34
24,0
15,15
31,32
21,22
24,26
20,0
28,0
27,28
11,12
22,0
24,0
23,23
5,5
31,31
30,0
128,62
23,23
24,0
48,71
23,0
23,23
11,11
15,17
1,1
27,27
85,62
17,18
23,23
13,13
19,19
28,0
66,0
18,0
44,0
27,27
11,12
50,0
19,27
32,0
19,19
26,0
7,7
18,0
59,0
18,0
8,9
13,14
19,19
51,52
13,0
13,14
16,0
79,55
50,42
8,0
10,11
15,16
10,8
34,0
24,37
22,0
13,14
13,13
25,25
32,0
9,13
35,31
3,3
36,0
23,24
11,12
19,19
49,0
22,23
11,12
28,0
24,0
72,44
9,10
56,46
49,38
35,36
23,24
30,0
6,7
47,0
15,15
26,0
14,15
23,23
23,19
35,36
10,11
15,16
11,11
20,33
29,30
3,3
65,50
19,18
36,0
34,0
17,17
28,0
12,13
12,13
7,8
20,0
20,0
32,0
12,0
19,19
26,0
27,31
19,20
8,0
35,0
24,0
24,0
24,0
31,31
48,67
29,40
3,4
15,15
11,12
3,3
20,0
9,13
27,27
12,13
20,21
10,11
22,23
6,0
6,7
62,0
15,16
12,13
35,0
11,12
11,12
23,24
11,12
53,0
25,26
74,44
24,0
27,27
30,0
27,27
17,17
15,12
13,14
62,64
18,0
23,0
20,0
23,23
16,17
9,10
33,0
30,0
48,0
27,27
11,12
26,0
11,11
42,0
22,0
24,0
2,2
19,19
28,0
38,0
26,0
24,25
11,0
11,11
19,19
28,0
27,28
9,10
30,0
22,0
28,0
49,37
9,0
27,27
88,0
15,15
22,0
9,10
33,0
28,0
15,15
28,0
36,0
23,23
46,0
19,19
22,0
59,38
22,0
20,21
32,0
34,0
31,0
17,29
75,0
16,16
15,16
32,34
11,12
19,19
44,34
20,0
39,0
3,7
38,0
30,0
20,0
24,0
25,0
32,0
28,0
27,27
53,0
23,23
11,11
34,0
70,0
17,18
9,10
32,0
40,0
17,18
15,16
18,0
26,0
49,55
53,0
53,44
22,0
26,0
27,27
26,0
24,0
32,0
36,0
27,27
23,23
9,9
16,0
27,27
29,0
21,22
31,31
17,18
19,19
24,26
37,0
50,0
31,31
15,16
32,0
23,23
31,0
32,0
52,54
22,0
13,0
61,0
30,0
46,0
13,13
43,0
23,23
31,0
13,14
40,0
15,16
36,36
6,6
50,0
23,23
28,0
51,59
10,11
31,31
7,8
17,18
30,0
23,23
37,38
24,0
22,0
3,4
6,6
78,0
50,0
13,14
27,27
16,18
2,2
12,0
11,11
19,19
18,0
30,0
75,56
81,0
4,4
9,10
45,0
9,10
7,8
40,0
15,15
34,0
7,7
33,0
34,0
18,20
32,0
31,32
30,0
24,0
18,0
22,0
26,0
8,0
90,63
23,23
19,19
13,14
11,11
7,7
30,0
12,13
5,0
11,0
19,19
9,9
26,0
29,45
11,11
15,0
5,6
28,0
36,0
32,0
24,0
9,9
3,3
26,45
13,13
93,0
43,44
37,0
15,15
23,23
3,4
24,0
22,0
22,0
16,17
5,5
26,28
63,30
26,0
34,0
17,18
22,0
19,19
12,13
17,18
15,15
7,7
77,0
23,23
30,0
33,0
31,31
23,23
19,19
26,0
30,0
34,64
23,23
84,0
100,0
4,0
53,36
28,0
19,19
78,0
43,0
20,0
11,12
22,0
43,39
42,0
7,8
5,6
26,0
31,31
23,23
28,0
31,31
9,10
15,16
32,33
23,23
21,21
23,23
11,12
45,54
25,26
17,17
3,3
9,10
10,0
30,0
34,0
31,31
15,15
10,11
81,0
3,4
42,0
26,0
20,0
15,16
23,23
20,22
37,0
26,27
26,0
26,0
19,19
40,0
31,31
59,0
57,43
18,0
16,17
7,7
21,22
49,0
36,0
26,0
38,0
38,40
32,28
28,20
20,0
9,9
15,0
15,16
19,19
57,0
44,0
27,27
19,20
27,28
53,0
24,0
10,11
60,54
70,0
9,10
7,7
20,21
18,0
22,0
56,0
32,0
182,0
45,52
27,27
15,15
27,27
20,0
23,23
29,30
31,27
23,23
73,67
9,10
71,0
7,7
19,19
35,0
14,15
19,19
16,18
15,16
9,10
11,12
19,20
52,0
31,0
16,17
65,58
12,0
33,34
15,15
23,23
13,14
34,0
34,0
43,0
22,0
19,19
67,0
36,0
22,0
7,0
65,44
3,3
15,15
14,15
17,17
12,0
19,19
22,0
34,0
23,23
28,0
13,14
16,0
19,19
27,27
26,0
48,0
18,0
23,23
18,20
14,0
10,10
30,0
20,0
37,38
41,0
32,0
36,0
28,0
9,10
57,62
50,0
26,0
19,19
3,3
32,0
86,59
18,0
17,18
90,59
81,0
94,60
25,26
25,26
28,0
38,0
12,0
13,0
60,0
53,46
35,0
27,27
31,0
44,0
42,32
16,17
23,23
13,13
15,15
35,0
42,37
26,0
32,0
36,0
36,0
28,0
25,26
7,8
17,17
15,15
32,0
47,43
66,0
27,27
19,20
62,0
19,19
32,0
25,0
23,23
23,23
11,11
6,7
5,6
7,8
11,12
15,16
3,4
17,18
13,13
20,0
5,5
9,10
13,13
98,65
20,0
28,0
22,24
39,40
19,20
22,0
18,19
57,0
15,0
30,0
11,11
19,19
24,26
24,0
67,0
12,12
23,23
24,0
26,0
24,0
32,0
6,6
32,0
13,14
33,0
23,23
57,44
40,23
23,0
12,13
9,9
13,13
33,0
7,7
23,23
48,0
38,33
39,0
21,22
36,0
23,23
21,21
9,10
22,0
8,0
26,0
11,12
10,11
18,20
42,0
22,0
17,17
13,14
34,0
20,0
17,18
22,0
89,0
23,23
34,52
9,10
19,19
34,0
67,44
15,15
59,0
8,10
22,0
26,0
31,32
19,19
33,0
65,44
16,17
19,19
27,27
22,0
23,23
30,33
11,12
13,13
3,3
11,12
20,22
24,0
4,4
24,0
24,0
20,20
7,8
15,16
7,8
73,51
19,19
20,0
41,38
9,10
31,0
31,31
49,0
11,12
9,10
23,23
48,45
13,14
23,23
15,16
87,69
56,48
25,26
27,27
29,0
28,29
22,0
20,0
61,40
13,13
39,33
21,21
36,0
24,0
16,17
10,8
23,23
13,14
24,25
7,8
23,23
30,0
36,0
34,0
27,27
6,0
30,0
41,38
21,22
32,0
29,0
51,49
12,13
24,0
27,27
7,0
28,0
3,3
18,19
31,31
30,0
34,0
20,0
9,9
34,0
59,44
53,0
19,19
81,58
31,31
18,0
13,0
19,20
3,4
6,7
33,33
26,27
25,26
32,0
10,11
13,14
23,23
28,0
19,20
44,45
54,53
17,17
23,23
23,23
30,0
23,24
56,0
27,27
19,19
14,14
24,0
13,13
32,33
16,0
28,0
19,19
14,15
30,0
1,1
27,27
22,0
9,10
9,10
10,11
78,0
22,0
55,60
9,10
20,0
17,17
27,27
6,7
29,0
22,0
19,19
7,8
24,0
26,0
85,66
30,0
26,0
23,34
2,2
33,0
21,0
34,0
9,10
27,0
15,15
16,0
27,27
27,27
23,23
65,0
32,0
28,0
16,0
19,19
19,19
13,14
26,0
22,0
23,23
111,0
27,27
19,19
11,12
28,0
22,0
25,0
14,0
15,15
10,11
9,9
33,28
23,23
30,0
20,0
36,0
11,12
24,0
21,22
30,0
17,18
19,19
27,27
23,23
39,35
39,40
17,18
23,23
28,29
9,10
36,0
13,14
8,9
30,0
11,12
82,38
11,12
3,4
7,7
23,23
15,0
5,5
22,0
15,15
15,16
28,30
49,42
8,0
17,18
63,46
27,27
19,19
28,0
45,38
25,26
26,0
23,23
34,0
20,0
21,0
6,0
49,0
24,0
40,0
35,0
23,23
23,23
15,15
11,15
22,0
12,0
28,0
19,19
86,67
44,0
26,32
38,0
38,29
61,0
46,28
13,13
26,0
34,0
94,56
17,17
41,31
23,23
21,23
27,27
13,14
28,0
24,26
58,55
14,15
61,0
9,10
37,32
23,23
34,0
13,14
57,56
20,0
26,0
74,54
17,18
13,14
3,4
11,12
28,0
9,9
35,36
27,27
28,0
20,0
25,26
29,0
35,36
17,29
27,27
24,0
23,24
18,0
50,0
40,0
15,16
14,0
29,0
7,0
28,30
37,42
5,6
37,0
41,0
28,0
15,16
42,0
11,12
22,0
23,23
19,19
23,23
22,0
33,34
58,34
47,0
24,0
36,0
34,0
3,4
37,29
55,60
45,0
24,0
23,23
47,40
30,32
28,0
28,0
14,0
24,0
26,0
17,18
36,0
36,0
8,0
11,12
33,0


==> data/LETHE-FAME-treesize.txt <==
Tree size,LETHE (114),FAME (410),140

==> data/times.csv <==
1.9870516,2.4596452
1.6867576,2.2803104
1.58747,2.0980034
0.2956106,0.6838922
0.192821,0.499901
1.2765602,0.9958268
0.2793928,0.5014334
0.2883078,0.5840962
2.3281572,1.6822684
0.2514248,0.6679534
0.1255378,0.2857898
1.0461596,0.590628
0.1752946,0.3881026
0.1543254,0.3044846
3.8248448,1.246322
0.5014858,0.7002794
0.279774,0.4033888
0.2023794,0.4357516
0.2110326,0.4920238
0.2711226,0.6035434
0.1905114,0.2797678
0.5577154,0.4116338
0.3860012,0.4374408
0.147626,0.4198712
0.2366304,0.737136
3.2083406,1.2310392
0.1226818,0.3906326
0.145338,0.4191766
0.073522,0.2425508
0.0628392,0.2305636
0.1271164,0.3351622
0.2385246,0.3303668
0.4091926,0.7368446
0.091678,0.3247398
0.0749436,0.254635
0.0298234,0.1050374
0.105079,0.3604772
0.0804844,0.2510742
0.2909558,0.2209818
0.134905,0.240952
0.1264434,0.315946
0.2230274,0.4274606
0.141506,0.2577068
0.1932954,0.456566
0.0269,0.0795432
0.088403,0.1583924
0.1299456,0.40445
0.1129232,0.3432414
0.1384134,0.3347806
0.1360346,0.3792118
0.1085778,0.2857552
0.455656,0.575226
0.3706442,0.423409
0.1503368,0.2990246
0.2254768,0.6205898
0.6668622,0.9561894
0.0287984,0.1371798
0.246679,0.4159802
0.2341272,0.3709154
0.2174404,0.3571044
0.092773,0.23002
0.1112386,0.2415904
0.086751,0.2018256
0.3465844,0.3395586
0.1026578,0.2436664
0.1118826,0.2308048
0.0463916,0.0937034
1.5784334,0.8496052
0.1665126,0.3429834
0.0603084,0.1406888
0.5123386,0.3517768
2.0165802,0.8339236
0.3804634,0.506663
0.142417,0.2502624
0.1143772,0.2158218
0.2144986,0.2054574
0.3628728,0.255372
0.1296166,0.2563346
0.1627046,2.7014578
0.2652138,0.2910418
0.1672292,0.1401868
0.0916284,0.0789504
0.2031584,0.161472
0.344456,0.1765688
0.2392596,0.2038094
0.1311396,0.139947
0.1534372,0.1996648
0.3425962,0.1731862
0.0673392,0.0812364
0.3637712,0.2851132
0.1004408,0.1386316
0.1062274,0.1472884
0.1265232,0.179531
0.1280584,0.1339704
0.147349,0.1831782
0.1105202,0.1670506
0.1477332,0.195044
0.1135386,0.1787292
0.1420626,0.2166538
0.1348984,0.1856138
0.1250006,0.1243176
0.4241722,0.1947648
0.1163468,0.1691498
0.142443,0.2071374
0.047583,0.0765748
5.6121788,0.6097838
0.0861852,0.1946268
0.070127,0.1499204
0.0729386,0.1162718
0.1073582,0.1317706
0.4806672,0.5288068
0.0994024,0.1805502
0.1039728,0.197956
0.2258154,0.2914338
0.0581304,0.1131108
0.0690366,0.1711814
0.1253408,0.2048498
0.6325728,0.5419712
0.1053924,0.2119764
0.2273096,0.165192
0.1005692,0.134604
1.5154058,0.8304122
0.0704698,0.1919636
0.2017042,0.223963
0.0706162,0.1404146
0.1044218,0.2226002
0.0539542,0.121124
0.226955,0.126756
0.0807312,0.1670816
0.1095568,0.2365084
0.052734,0.139769
0.0773692,0.1724318
1.7496954,0.8887822
0.1230594,0.3000484
0.1073714,0.243061
0.0506434,0.1309198
0.0972888,0.2658272
0.1327138,0.3013712
0.5166526,0.6049056
0.1318488,0.2577022
0.1018704,0.3009566
0.0809908,0.1946516
0.1474356,0.3992136
0.1700546,0.2074708
0.5577648,0.5126798
0.079782,0.119521
0.05706,0.1950998
0.0910278,0.1967538
0.6389394,0.5803062
0.0862714,0.1511944
0.113384,0.099467
0.0847196,0.1853178
0.0874638,0.156121
0.0794494,0.16369
0.1434658,0.123435
0.0704436,0.146955
0.103374,0.2373368
0.0541654,0.1057398
0.3184776,0.4364748
0.0397314,0.0960534
0.1009304,0.1278684
0.1036934,0.206748
0.1129494,0.127435
0.0559104,0.0821416
0.1517978,0.2388872
0.1894732,0.1362288
0.037886,0.0750928
0.1012766,0.2554686
0.0553436,0.0790424
0.1331694,0.1799488
0.3046588,0.1956396
0.0945156,0.1094064
0.1322916,0.1275662
0.0420026,0.0902792
0.0556798,0.0951162
0.0569136,0.1269982
0.0939568,0.1016528
0.1636954,0.2603288
0.9669108,0.3972044
0.4381694,0.3721228
0.0812232,0.090162
0.1356666,0.1650016
0.2128116,0.2325268
0.3493198,0.1600548
2.3233646,0.4964436
0.1110526,0.1293812
1.0585152,0.5030544
0.8628348,0.4789836
0.2083646,0.2448052
2.2006486,0.5525744
0.1985014,0.2908456
1.6702332,0.9266346
0.2625532,0.1893688
0.0682468,0.1662006
0.62138,0.5422038
0.0431772,0.0794806
0.0449156,0.0779412
0.6345316,0.5086534
0.0975298,0.1747108
0.0380014,0.0670904
0.078402,0.0890312
0.0646484,0.1301278
0.0823582,0.1757838
0.2079352,0.1390932
0.1787312,0.2747582
0.0663774,0.122171
0.0645486,0.1252868
0.0322326,0.0469832
0.2794436,0.4153264
0.1022554,0.2281248
0.0719752,0.1925918
0.2799316,0.2448176
0.110613,0.2784406
0.0795572,0.2109732
0.0974876,0.188271
0.1008316,0.1352056
0.0784962,0.2020184
0.1696052,0.1936196
0.188692,0.467311
0.0318304,0.10786
0.1829248,0.4213628
0.1537508,0.2567
0.1251776,0.2025228
0.0990832,0.283185
0.112566,0.2738232
0.0573494,0.159151
0.0882488,0.2245052
0.066956,0.1381684
0.646802,0.7358042
0.1476144,0.1559232
0.0723904,0.1976504
0.1020218,0.2922168
0.2395364,0.6098184
0.0823406,0.1752958
0.1087922,0.2894552
0.1222736,0.1520746
0.119824,0.3315814
0.06654,0.197978
0.102018,0.2720852
0.0169134,0.0424336
0.1053498,0.288668
0.0643556,0.1083288
0.1004478,0.1604902
0.058873,0.1438264
0.1771226,0.3645058
0.0989538,0.251127
0.0418226,0.1071898
0.0715584,0.1711974
0.1287812,0.2041944
0.2221648,0.3931194
0.2099416,0.2050538
0.1332214,0.206379
0.1827178,0.3614042
0.0220246,0.0652986
0.103934,0.2705962
0.0705398,0.2788808
0.0516712,0.1329152
1.6685888,0.8290964
0.0800644,0.1915306
0.0997332,0.2325258
1.2273148,0.7567454
0.3354658,0.2204592
0.5322438,0.6361816
0.0908076,0.213906
0.0376944,0.1067578
0.092066,0.2381472
0.0258506,0.0796792
0.0927902,0.1556582
0.0919278,0.225026
1.0266592,0.7313198
0.078611,0.2113926
0.088699,0.2288948
0.0606112,0.1534952
0.3447578,0.2843926
1.008341,0.7036822
0.0374932,0.0748848
0.1031154,0.1813134
0.2412302,0.1821536
0.9746368,0.719322
0.1059846,0.1900182
0.0997316,0.1927662
0.0990854,0.1733696
0.1146992,0.2105268
0.104125,0.2127956
0.0980046,0.1797674
0.0337394,0.064943
0.0944284,0.1811698
0.3034522,0.1995348
0.1362306,0.2320412
0.2215014,0.1887296
0.054747,0.1127062
0.0909686,0.178458
0.2159796,0.3452946
0.1330862,0.242205
0.0861652,0.1209226
0.1529852,0.2817118
0.103516,0.221928
0.3356066,0.213235
0.0861926,0.1514612
0.1577274,0.2596182
0.1750776,0.2719638
0.0500222,0.0879746
0.1206204,0.2434828
0.1032494,0.1838298
0.0977502,0.1960204
0.3470468,0.5262596
0.9221468,0.6945232
0.1046562,0.202844
0.1941072,0.2130692
0.1207496,0.2195574
0.1940384,0.3926772
1.877157,0.8231228
2.4660782,0.6157456
0.0769152,0.100805
0.148905,0.2848264
0.0365062,0.0636028
0.1354814,0.2625308
0.1257718,0.2293094
0.0713808,0.1194202
0.1825186,0.204677
0.2810196,0.3344862
1.8390254,0.7410392
0.1417452,0.1718542
0.0646302,0.1153264
1.56914,0.7531306
0.1047584,0.258953
0.1218304,0.2239296
0.0570966,0.0985656
0.098025,0.2144128
0.2076322,0.1561588
0.1434368,0.2445028
0.0737144,0.12476
0.1212116,0.1969702
0.106707,0.2231084
0.1424682,0.2596086
0.4734952,0.2260632
0.114654,0.1323322
0.1201,0.1467502
0.1915886,0.1093212
0.165727,0.2238426
0.0625864,0.0819388
0.3144776,0.2369828
1.8076696,0.5106264
0.0375058,0.066655
0.0682994,0.1127162
0.125257,0.1715754
0.1581934,0.2158312
0.1119396,0.152156
0.0689644,0.1063496
0.8073604,0.6055424
0.3350906,0.1543012
0.1303576,0.1445018
0.1260186,0.1887746
0.1049194,0.14848
0.1143048,0.1644604
0.0669814,0.0885756
0.11231,0.102881
0.132504,0.1848402
0.1443876,0.182686
0.1454814,0.1975346
0.930611,0.5371392
0.0302038,0.063036
0.7174248,0.38467
0.1032212,0.1288316
0.0989422,0.1379744
0.0870276,0.1182244
0.1068788,0.1612062
0.11269,0.1754574
0.3068304,0.1465538
0.064109,0.053478
0.1383204,0.1981268
0.0471632,0.064422
0.1263514,0.1775978
0.158969,0.2193302
0.1040602,0.1717578
0.2812978,0.130425
0.274883,0.1768418
0.0974494,0.180832
0.0963868,0.1986762
0.0545838,0.0995874
0.0943898,0.1793028
0.1073322,0.101731
0.1253792,0.1138882
0.0657252,0.1590342
0.0495566,0.0815314
0.0739142,0.1526668
0.1204704,0.1837466
0.0498826,0.1016556
0.1017932,0.2034672
0.264057,0.1787384
0.1513928,0.1253696
0.083087,0.1679938
0.0592026,0.1140732
0.2172332,0.1494474
0.0493852,0.0917684
0.0547798,0.1059514
0.3800222,0.435126
0.0911968,0.190959
0.0245554,0.0618864
0.099663,0.0859726
0.0881916,0.1827392
0.035452,0.0918276
0.589788,0.482968
0.0638142,0.1353184
1.2362414,0.502473
0.2725268,0.1925384
0.2660348,0.1731448
0.032546,0.0877522
0.0430558,0.1093186
0.530206,0.4574496
0.089079,0.1494348
0.140702,0.0970248
0.0788872,0.0706646
0.0901494,0.1673172
0.5232706,0.4562658
0.0896444,0.0785304
0.1066522,0.1060746
0.101145,0.2012722
0.0652884,0.1396234
0.0644838,0.1243228
0.0895028,0.1454224
0.1059646,0.1820834
0.519806,0.4356004
0.0880052,0.1563934
0.0873168,0.1793072
0.4968058,0.4506682
0.1199434,0.13928
0.0091162,0.0198956
1.0222332,0.5745898
0.0934148,0.198388
1.3136596,0.5010148
0.1031792,0.1919904
0.0794938,0.1492286
0.0227808,0.0484714
0.0338524,0.0402464
0.5130684,0.4506418
0.1085232,0.196596
0.094994,0.1915054
0.1678338,0.1285506
0.0527858,0.17109
0.05561,0.1167172
0.0519954,0.0946686
0.0898092,0.1736742
0.2138952,0.2369556
0.0412896,0.0544424
0.1212564,0.2634898
0.2060088,0.1629706
0.1000458,0.187984
0.0446094,0.089316
0.085592,0.1675644
0.1901764,0.1433556
0.0291354,0.054405
0.0870414,0.1684048
0.6426006,0.517975
0.1050046,0.1205218
0.0557486,0.1076612
0.6775076,0.539282
0.060298,0.0798692
0.0657782,0.1365182
0.0798374,0.1013468
0.1209364,0.1501128
0.0741188,0.1603436
0.0719098,0.1465636
0.1475854,0.2350294
0.0816656,0.1690506
0.0653022,0.1148764
0.1362526,0.1629466
1.1102028,0.4599666
0.1389386,0.13371
0.0612702,0.0638056
0.153565,0.113181
0.1117262,0.1163178
0.1222898,0.1458588
0.1763408,0.21215
0.1069728,0.1179972
0.141724,0.1995204
0.1062414,0.1443116
0.1068318,0.1312938
0.0925108,0.1392368
0.2627356,0.1355112
0.1055528,0.1669316
0.2114198,0.272615
0.164004,0.3210064
0.0518996,0.0544998
0.0872578,0.1414306
0.0968836,0.1582984
0.2251876,0.3582684
0.1154464,0.159935
0.2960026,0.6514834
0.1189272,0.1969074
0.1040148,0.1822612
0.741971,0.5382656
0.1132752,0.175016
0.0761708,0.0859656
0.1057906,0.1787536
0.0888446,0.1532156
0.117704,0.2141722
0.0544372,0.0632244
0.0768418,0.1246606
0.7606418,0.522427
0.1377668,0.198487
0.0933402,0.159704
0.185431,0.2751736
0.1983768,0.1894266
0.1000172,0.1677166
0.8389684,0.5317188
0.098586,0.1044668
0.1178874,0.1146824
0.2543338,0.1476382
0.0865564,0.124989
0.0804502,0.1325628
0.0594974,0.0876614
0.0198092,0.0287802
0.14215,0.2459642
0.1620256,0.2244692
0.0524158,0.0857528
0.1136336,0.1860206
0.1125486,0.190967
0.363141,0.3834654
0.1367918,0.2182768
0.1421206,0.234022
0.0799092,0.1340558
0.0285608,0.0474664
0.6280624,0.4541248
0.103981,0.164627
0.1723676,0.302128
0.0816482,0.133685
0.0847518,0.1347782
0.2146182,0.1286998
0.6353152,0.376576
0.0300918,0.0457514
0.1856768,0.1201928
0.0528926,0.0842568
0.116081,0.1543786
0.144998,0.2281022
0.1987598,0.1123856
0.060591,0.09023
0.1096242,0.180584
0.131891,0.0890774
0.0943666,0.1518214
0.7633624,0.512629
0.1071594,0.171994
0.0870066,0.109146
0.0704472,0.112108
0.0532406,0.0930556
0.0996818,0.1577238
0.3425232,0.4669506
0.0848166,0.138619
1.8724218,0.5356986
0.014848,0.0215876
0.0590128,0.0906398
0.8245688,0.4639818
0.1445724,0.1027554
0.142571,0.2150748
0.687108,0.4714082
0.070748,0.1139576
0.1056862,0.1961242
0.0784892,0.13292
0.1037268,0.0838388
0.0831326,0.1426448
0.0718504,0.1429094
0.073975,0.1506044
0.069809,0.1214298
0.0849904,0.1430086
0.0886832,0.1829038
0.0382226,0.071617
0.0759706,0.1292332
0.0747962,0.1424478
0.1049846,0.1190474
0.0144986,0.0288404
0.3059626,0.2122214
0.0959058,0.1767808
1.6022792,0.533585
0.1128928,0.132263
0.0788124,0.1550782
0.635807,1.1604698
0.0750648,0.2652306
0.1387654,0.2206992
0.0346398,0.109463
0.0430344,0.1596056
0.0100376,0.0125292
0.2063226,0.2351122
4.1890816,0.782479
0.0609648,0.1372416
0.1028174,0.1461308
0.0546552,0.077133
0.1686858,0.1073402
0.0876678,0.1704342
1.6544044,0.5571932
0.065141,0.133163
0.6318078,0.4782482
0.2247432,0.1687216
0.0475956,0.1000796
1.0060382,0.5338592
0.1259514,0.3030338
0.0981838,0.1903318
0.1100182,0.1247184
0.0864134,0.1616192
0.0162082,0.0942694
0.0602412,0.286734
0.6167832,0.9860306
0.060346,0.1939656
0.044831,0.1410606
0.0720888,0.2594454
0.0769256,0.201734
0.4694074,0.7373058
0.0600926,0.1677334
0.08647,0.2490294
0.0549856,0.1473906
0.6304122,0.6289736
0.4080638,0.4074642
0.0530612,0.088845
0.0608766,0.0909786
0.0673014,0.0912688
0.3474304,0.3032252
0.1603956,0.2609814
0.2257224,0.1690532
0.0930132,0.1734704
0.0945324,0.2277702
0.0587494,0.1237574
0.3000498,0.1997644
0.1050004,0.2045932
0.2086794,0.25297
0.359591,0.4534412
0.0455808,0.092589
0.1216986,0.2040504
0.0687398,0.1265012
0.0583272,0.1079912
0.0652176,0.1193046
0.1691102,0.3803196
0.2452654,0.3787552
0.06276,0.1686024
0.092108,0.3020904
0.0859978,0.2293134
0.4268266,0.695342
0.1096728,0.3496176
0.6838128,0.7574816
0.5869214,0.749979
0.1043054,0.1987772
0.1762394,0.269542
0.1117682,0.2370128
0.0829138,0.202826
0.224462,0.3001332
0.1282174,0.1070742
0.0967572,0.1939562
0.0791284,0.1641328
0.1939012,0.1365292
0.2616444,0.4504256
0.2009514,0.3360992
0.0676616,0.1667282
0.0627228,0.1394774
0.0284906,0.0544846
0.17077,0.1504086
0.1299264,0.2405278
0.0138382,0.022386
1.4128724,0.6551606
0.0801152,0.1860032
0.122261,0.2541658
0.1132924,0.2178936
0.0917128,0.1323426
0.1083042,0.2315794
0.1019888,0.2145892
0.193681,0.2538122
0.0604608,0.1696136
0.0699186,0.151224
0.0876032,0.1590412
0.1155706,0.2472864
0.0469832,0.1002616
0.1493466,0.1404846
0.124705,0.1880862
0.7206682,0.5249396
0.320471,0.2980906
0.0941244,0.1012676
0.181609,0.3007114
0.119478,0.1854868
0.1181176,0.182791
0.1264298,0.1731548
0.380127,0.2149352
0.964773,0.6002032
0.250326,0.3047034
0.1141632,0.1012482
0.1081488,0.0986018
0.0590122,0.086497
0.0510868,0.0720894
0.1124042,0.1594614
0.0788496,0.0749884
0.2203048,0.2094442
0.1783722,0.166176
4.068169,0.246236
0.1593896,0.2082428
0.1752138,0.3282038
0.0323786,0.059094
0.0796748,0.1469804
1.3379234,0.5746912
0.044481,0.0772256
0.0557906,0.1073366
0.1052778,0.1808956
0.0855062,0.186925
0.034109,0.0618724
0.0748648,0.1420992
0.0448482,0.0978292
0.1725018,0.2735546
0.6335596,0.3478222
0.6201996,0.5691582
0.0830388,0.1675064
0.278274,0.1896412
0.0946746,0.1919782
0.2321598,0.158775
0.0880684,0.1140344
0.1061982,0.221616
0.1924314,0.2115298
0.6974002,0.533725
0.0662086,0.128101
0.0738534,0.165346
0.0685086,0.2439382
0.1263112,0.2637728
0.1020076,0.316893
0.03169,0.0881778
0.1075408,0.3564142
0.0934668,0.2630492
0.192469,0.4101808
0.2226456,0.16251
0.0676358,0.1306224
0.093604,0.1669648
0.0419402,0.0785194
0.1478102,0.2958048
0.0735542,0.1425512
0.0838906,0.1390732
0.022957,0.0461172
0.091609,0.0979382
0.0899662,0.1786254
0.1322038,0.223286
0.0902494,0.1731282
0.140765,0.215481
0.0730018,0.1682268
0.0268398,0.0540344
0.0917838,0.099872
0.0957506,0.187598
0.077737,0.153473
0.0459212,0.0944348
0.105182,0.2105444
0.0833686,0.1606846
0.1014676,0.1875232
1.3778298,0.5241428
0.0547242,0.109481
0.2835746,0.188718
1.2733018,0.6076974
0.0517298,0.1005132
0.078795,0.1487586
0.0674962,0.1436048
0.1194628,0.2456598
0.0892084,0.1510054
0.0555304,0.1003822
0.0907778,0.1355942
0.1267708,0.2412028
0.1947318,0.1386918
0.6297892,0.4425738
0.1625406,0.1150404
0.077636,0.1406058
1.1056548,0.5016396
0.0832566,0.1354102
0.119164,0.1931886
0.106761,0.187581
0.107598,0.211719
0.1163214,0.2066784
0.0979382,0.1076292
0.613985,0.4000194
0.0651964,0.1291784
0.1114806,0.201268
0.0946222,0.1969388
0.074247,0.1477052
0.1692092,0.1162792
1.22213,0.5332098
0.0677726,0.1336016
0.1292372,0.2169398
0.0720262,0.1499218
0.22806,0.3152466
0.422482,0.3606008
0.0635574,0.1129848
0.0782924,0.1536306
0.093999,0.168718
0.0973074,0.1854458
0.0926354,0.181571
0.125105,0.152846
1.2032088,0.5197116
0.1183668,0.1429812
0.0247952,0.0570216
0.110885,0.22083
0.6770314,0.5139496
0.072836,0.168753
0.032911,0.0750144
0.1047178,0.1918744
0.1190904,0.2257924
0.0542628,0.1039832
0.0365568,0.0703948
0.0688594,0.1229648
0.0814956,0.1569332
1.1437598,0.5624682
0.168793,0.261935
1.4843166,0.5163342
0.072023,0.1267184
0.0785168,0.1784216
0.2086314,0.1558058
0.082402,0.1670018
0.0780672,0.133004
0.1034322,0.1803636
0.110632,0.2265624
0.2611592,0.16937
0.1149968,0.1405768
0.0634234,0.1240936
0.0547628,0.0996464
0.209864,0.1667782
0.0843962,0.1710284
0.059504,0.118992
0.2968228,0.1925256
0.0455042,0.0858346
0.105269,0.1121824
0.0714176,0.1549868
0.1235094,0.2157324
1.0791674,0.5357446
0.2706272,0.1822444
0.0915052,0.1921954
0.0967344,0.179
0.101767,0.1183226
0.0895566,0.1762854
0.0942036,0.154915
0.5866812,0.4846828
0.0718948,0.1408052
0.2278306,0.149032
0.628353,0.4745472
0.0897154,0.179784
0.2485402,0.3426872
0.1081736,0.2228562
0.2898512,0.7047098
0.1625002,0.1251514
0.0946708,0.1923508
0.1084158,0.2565386
0.1276058,0.3258394
0.034741,0.0914582
0.5750964,0.6516748
0.0258626,0.070743
1.1209454,0.467999
0.1234722,0.1517352
0.0882358,0.172793
0.4664774,0.4966256
0.1234264,0.1944104
0.2698202,0.1813632
0.0205956,0.0412294
0.0831376,0.1773184
0.2748776,0.2961738
0.1928654,0.128338
0.1573288,0.2277866
0.0778496,0.1307596
0.0711722,0.1279766
0.0559208,0.086338
0.045331,0.0851516
0.679149,0.5476876
1.4931256,0.5504646
0.1241916,0.1924446
0.2367142,0.1733156
0.0549014,0.1112496
0.0174252,0.031211
0.044613,0.0796796
0.0701148,0.0707206
0.1014862,0.1246506
0.0723962,0.1153456
0.0955312,0.1851132
0.5591964,0.417565
4.1137804,0.739575
0.022911,0.0459142
0.0558118,0.099639
0.5494206,0.4706972
0.0708714,0.147466
0.10534,0.1805806
0.1258798,0.268011
0.0482814,0.093104
0.1085204,0.198094
0.0715766,0.1567726
0.0942758,0.166203
1.8032868,0.475785
0.059457,0.1248468
0.0962392,0.1846326
0.1775788,0.302389
0.0948876,0.1618806
0.075204,0.151136
0.0596838,0.1173326
0.0722466,0.1487792
0.0802184,0.1640266
0.0300112,0.050954
0.6509756,0.5223774
0.116139,0.1486236
0.0867854,0.10872
0.0553172,0.112774
0.0581128,0.0576678
0.0178364,0.0372644
0.0933076,0.1735096
0.0697562,0.123135
0.0267196,0.0485618
0.0451532,0.0914884
0.0984976,0.125209
0.0959508,0.1834976
0.0795098,0.1550794
1.1880282,0.4244862
0.056651,0.0621094
0.1732172,0.4376934
0.033695,0.0704796
0.0994478,0.182042
0.1099986,0.2211722
0.1015166,0.197331
0.0862408,0.1633292
0.0481048,0.0605328
0.027692,0.060551
0.267421,0.290526
0.0447838,0.0814448
0.6966452,0.5368298
0.2171242,0.324105
0.1156776,0.1787434
0.0584562,0.1054594
0.1149154,0.1402588
0.0568662,0.1209314
0.0817714,0.137822
0.0791816,0.1337116
0.075942,0.1467032
0.0618832,0.121524
0.0452088,0.0862232
0.0877536,0.1669286
0.5487538,0.4403838
0.0811252,0.1537098
0.1029374,0.1951136
0.0968922,0.1673776
0.0724554,0.148991
0.1068302,0.0967448
0.4669818,0.4764372
0.0519674,0.118215
0.0451372,0.0915828
0.017968,0.0347112
0.6273052,0.510307
0.2035148,0.1531282
0.0941466,0.1928844
0.5068346,0.3276834
0.3152944,0.1889176
0.0738252,0.155279
0.0976094,0.1236052
0.0815368,0.157598
0.0894578,0.1777742
0.7189886,0.477156
0.217528,0.1471696
0.6190236,0.4994816
0.7127884,0.5758666
0.020793,0.0374688
0.5981744,0.5305124
0.0875486,0.1872332
0.131761,0.126296
0.5987304,0.5119018
0.634135,0.413501
0.0659154,0.123161
0.0412922,0.0946854
0.0688798,0.133841
0.541368,0.4535736
0.127227,0.2693866
0.024378,0.0506598
0.0139132,0.034966
0.080124,0.1582844
0.273551,0.1932814
0.1165352,0.1407494
0.0864598,0.1792504
0.2737686,0.1747284
0.0281472,0.0593886
0.0861718,0.1554272
0.44108,0.4177772
0.109192,0.1302806
0.1903398,0.1407804
0.1486884,0.1281692
0.0370956,0.0822158
0.5740712,0.5049572
0.0704742,0.1579178
0.1086768,0.1156128
0.026991,0.0883726
0.0274958,0.0534672
0.0388426,0.0760594
0.0944456,0.1984078
0.1043242,0.2138194
0.2898274,0.190437
0.0745596,0.1012542
0.156843,0.2185346
0.6422996,0.5283078
0.045987,0.0923056
0.1302884,0.3007282
0.077223,0.1331104
0.0651316,0.1265838
0.194017,0.3162972
0.1285298,0.1468262
0.0627636,0.1331112
0.6107958,0.526096
0.2691894,0.3485026
0.0795872,0.1581722
0.0794532,0.1885844
0.1638274,0.1211784
0.123594,0.244498
0.3643832,0.226325
0.486977,0.3967022
0.5466956,0.4879644
0.0542556,0.1042594
0.1857254,0.213019
0.0672432,0.136578
0.0557298,0.111176
1.5256104,0.5304756
0.116659,0.2423284
0.0833136,0.1755862
0.1427818,0.254901
2.3043812,0.5841048
1.727366,0.4873076
0.2213344,0.2295114
0.0733712,0.1265598
0.0535782,0.10664
0.0728188,0.131285
0.1224826,0.194733
0.0905132,0.111144
0.6759446,0.5081998
0.5668162,0.4723834
0.1683144,0.1726472
0.0732424,0.1413766
0.080564,0.1592578
0.4768486,0.3914624
0.0916592,0.1710154
0.162222,0.192777
0.6894236,0.519835
1.5818476,0.5383776
0.095815,0.2690706
0.0473884,0.0973778
0.1800508,0.3155372
0.0646036,0.1211752
0.0759108,0.1439326
1.2848806,3.2949572
0.12132,0.199254
10.097763,1.0504636
0.615842,0.5473264
0.2708844,0.18461
0.0637762,0.0883396
0.2597324,0.180175
0.0758518,0.1288102
0.2013176,0.1608026
0.0973984,0.2041444
0.3368136,0.3572716
0.229048,0.1507026
1.0374574,0.5459528
0.1731796,0.2151364
0.5632268,0.4133424
0.0232746,0.0458778
0.1744912,0.122839
0.129449,0.2179958
0.0714242,0.1222952
0.1568876,0.1147972
0.0611828,0.1128024
0.0969848,0.1811344
0.048565,0.0934388
0.0395308,0.067724
0.5006104,0.2817118
1.53649,0.6089178
0.6817546,0.4547362
0.1985918,0.2278496
0.6747202,0.5501424
0.0454974,0.0835108
0.0961238,0.1613478
0.0799494,0.151769
0.1402542,0.1607976
0.0436532,0.0807126
0.1182266,0.2207498
0.1169712,0.2484352
0.5475874,0.468698
0.0773176,0.151031
0.09891,0.1199676
1.6539362,0.5542066
0.1277924,0.248946
0.0789722,0.1448284
0.048289,0.0902888
0.6191488,0.5232726
0.020985,0.0436624
0.0984714,0.0944906
0.1276448,0.248522
0.058743,0.1012264
0.1409956,0.3137562
0.070366,0.1213968
0.0835606,0.2282146
0.1163168,0.3151242
0.2315152,0.2541094
0.1006594,0.3169104
0.070387,0.2031322
0.061243,0.151233
0.0864262,0.11718
0.2585642,0.1803912
0.1207896,0.179791
0.6155012,0.4741196
0.0660478,0.1187866
0.1232032,0.1553552
0.0645452,0.126872
0.0546434,0.1051316
0.0510674,0.0927624
0.0992008,0.1874716
0.0683768,0.1389278
0.1346014,0.2139028
0.1513428,0.2358978
0.107807,0.1903734
0.1201016,0.2214624
0.0979952,0.1919332
0.0369754,0.0843726
1.3333374,0.5503608
0.6112558,0.4751652
0.0848598,0.1646348
0.1639812,0.1196574
0.0084164,0.0169142
0.1094224,0.1955556
0.6441058,0.4508712
0.0672008,0.129341
0.0795538,0.1507266
0.6812882,0.541036
8.9970054,1.0013164
0.718178,0.5538522
0.1157652,0.2082142
0.0728094,0.1390244
0.102803,0.1710634
0.1236786,0.2354798
0.0565714,0.1122592
0.0556142,0.1027008
0.643668,0.5177518
0.529772,0.4489312
0.4580476,0.5660166
0.239392,0.1804508
0.0929798,0.1649752
0.1831324,0.3281468
2.470773,0.4924788
0.090086,0.155188
0.2194442,0.1625446
0.0633138,0.0851068
0.0736584,0.0845472
0.1107036,0.2149236
0.2483738,0.3452166
0.086032,0.1624768
0.1018042,0.1892098
0.116298,0.2097382
0.1164752,0.2307222
0.3703012,0.3495254
0.086127,0.1831718
0.0305562,0.060562
0.0993042,0.1086614
0.0500712,0.0865474
0.1127876,0.1982858
1.5798942,0.4558028
2.0496748,0.5449194
0.1318178,0.1768786
0.0592712,0.1012258
0.5437526,0.4518628
0.095748,0.1128778
0.1068554,0.2025884
0.1694266,0.4302752
0.2269832,0.147236
0.1846674,0.1459298
0.0628564,0.1117744
0.077764,0.13612
0.0188266,0.0328426
0.0286934,0.0624694
0.037517,0.0788788
0.0711184,0.1383272
0.0516198,0.0933754
0.04756,0.0808028
0.0761952,0.1337086
0.0731268,0.1153524
0.026681,0.045793
0.12501,0.197149
0.0452484,0.080627
0.7316586,0.537411
0.0717494,0.1256962
0.0951606,0.177242
0.0770818,0.1381802
0.1140384,0.1868918
0.054607,0.0901854
0.075088,0.133875
0.0866962,0.1672414
0.6577714,0.5064544
0.052816,0.1045088
0.104251,0.1751112
0.0283568,0.0468516
0.2034602,0.1322906
0.4903374,0.4311424
0.0913272,0.1394362
0.696914,0.4252706
0.058868,0.1081174
0.1546714,0.1151182
0.0874818,0.1680998
0.1096032,0.1636992
0.0768962,0.1329714
0.1098772,0.1980374
0.0275922,0.058748
0.0987406,0.182492
0.057815,0.1042542
0.0945112,0.1905846
0.1241142,0.1404472
0.5733936,0.4903256
0.2509284,0.2555166
0.0767184,0.1412844
0.078512,0.1729672
0.0478696,0.0705258
0.0628212,0.0812338
0.0996754,0.1997834
0.0168286,0.0354236
0.1243238,0.1445056
0.1721046,0.3454802
0.2161592,0.3080704
0.7986336,0.29206
0.0583224,0.1011452
0.1214866,0.1889084
0.2019822,0.4030792
0.0606064,0.1185236
0.0425556,0.0838584
0.072159,0.142026
0.0398432,0.0809466
0.0876976,0.1663696
0.0514516,0.0932142
0.0715364,0.1293208
0.0561612,0.1166478
0.1361066,0.2188858
0.0765382,0.1549248
0.0485858,0.0921992
0.078918,0.166026
0.0999544,0.1668244
0.064663,0.1338374
0.0457284,0.0829954
0.0742906,0.1296562
0.6307672,0.5119646
0.127322,0.1197246
1.1919868,0.503888
0.045298,0.0970598
0.054697,0.107173
0.1075966,0.2046978
1.343709,0.5504342
0.0757358,0.0911964
0.691717,0.5474614
0.030967,0.082901
0.0730628,0.1512304
0.0819672,0.1514618
0.0881778,0.180951
0.1547184,0.1302264
0.1117888,0.199137
1.0940112,0.5209804
0.091057,0.1925774
0.0793962,0.0950504
0.2603522,0.1822606
0.0707216,0.1404566
0.117024,0.153712
1.1475226,0.4632712
0.0708762,0.1515948
0.039427,0.0776654
0.0506328,0.055164
0.0324076,0.0587628
0.0617122,0.132054
0.0723796,0.1588728
0.012507,0.02558
0.0720078,0.1352276
0.0760318,0.1559692
0.059205,0.1426286
0.0367468,0.0674902
0.0419196,0.081497
0.0714862,0.118265
0.604556,0.4992096
0.066849,0.1225024
0.0692678,0.134672
0.538179,0.4669386
0.0632878,0.1349428
0.198805,0.5209106
0.2701322,0.1735058
0.1522234,0.2442116
0.0514482,0.1030508
0.0495626,0.0863482
0.120786,0.1437868
0.6561712,0.475806
0.0549806,0.0956662
0.1131106,0.124089
0.046394,0.0965738
0.6874286,0.5481426
0.6342004,0.5469818
0.0941556,0.1697204
0.2447464,0.173652
0.1030864,0.2049676
0.1257396,0.2156642
0.0690012,0.1405272
0.0667486,0.1319868
1.5024592,0.5380754
0.0465866,0.0907516
0.0897396,0.162154
0.0501014,0.0906954
0.107545,0.2133186
0.0817674,0.1726566
0.0764256,0.167885
0.210148,0.2401484
0.1137744,0.1401384
0.0832344,0.1677904
0.1167074,0.2059186
0.1806344,0.2137602
0.1627162,0.131804
0.0924478,0.1889364
0.4387642,0.589444
0.1102408,0.2271146
0.1604892,0.1364888
0.0300876,0.0640692
0.0907776,0.1824724
1.478883,0.5463848
0.7372812,0.3722976
0.1028682,0.2120448
0.0829566,0.1501158
1.1391542,0.5723438
0.1641496,0.2678634
0.0720136,0.124794
0.1891626,0.1472186
0.0336008,0.0689102
0.0856848,0.1694014
0.0128534,0.0282664
0.458609,0.2747588
0.2287794,0.1552888
0.0915364,0.1794996
0.21722,0.2850442
0.0671956,0.1356152
0.0200484,0.0389306
0.1015392,0.1994002
1.0887532,0.5215818
1.6473456,0.5745736
0.1612772,0.1174854
1.2378078,0.543207
0.2807994,0.1723984
0.0603772,0.1208034
0.0551168,0.1252824
0.1945418,0.225297
0.0561092,0.124086
0.0736848,0.1703648
0.4475942,0.2675896
0.0754762,0.1434832
0.076903,0.1294006
0.4854208,0.409457
0.0553514,0.1174504
0.0415908,0.0869984
0.1158212,0.1456528
0.0857108,0.1670002
0.1322448,0.195674
0.1703156,0.254942
0.5563304,0.4563886
0.12234,0.1050866
0.165971,0.1377872
0.2086972,0.1464162
0.090444,0.1662038
0.0601772,0.1141876
1.5278376,0.4763328
0.2674456,0.167179
0.0995868,0.1157628
0.0586002,0.1089918
0.0752424,0.1367466
0.029074,0.0519964
0.4291772,0.3758618
0.0490548,0.0934574
0.0859244,0.1690764
0.0881746,0.111032
0.1708556,0.1808018
0.0964752,0.1968002
0.0032702,0.0032328
0.2332432,0.1915888
0.0664574,0.147184
0.0485572,0.0992068
0.0567774,0.1165448
0.1727318,0.21779
1.4962166,0.5744098
0.0705336,0.1355046
0.5826564,0.5142312
0.0306726,0.0534324
0.0634762,0.1293244
0.0491396,0.1020024
0.1432964,0.1372412
0.0559806,0.1029116
0.147268,0.172368
0.069526,0.1393312
0.0934162,0.1309116
0.0186702,0.042274
0.082697,0.1502688
0.0893514,0.180395
1.4143148,0.5722818
0.0963798,0.1880692
0.0804588,0.1582152
0.1457692,0.213305
0.0206518,0.0419058
0.092109,0.1668764
0.0664352,0.1303192
0.109995,0.2220252
0.0651964,0.1273676
0.6774154,0.3971826
0.0676296,0.0794084
0.0542228,0.1085856
0.262021,0.1709278
0.212468,0.1486656
0.2161748,0.1513206
1.0875776,0.5322868
0.100753,0.2137752
0.085636,0.1769494
0.052472,0.101803
0.0955188,0.1200502
0.1348052,0.1179564
0.035784,0.0691362
0.077393,0.1527492
0.0774628,0.1497784
0.1554564,0.1357162
0.72433,0.601722
0.2160786,0.1496474
0.1175118,0.1098766
0.0276354,0.0593622
1.0326318,0.4288922
0.0740556,0.136895
0.0903052,0.1902026
0.0467332,0.0892494
0.0346762,0.0672538
0.0420508,0.0785058
0.0177398,0.0495426
0.4973712,0.3893828
0.23491,0.4479608
0.0981156,0.2199644
0.0649062,0.1325742
0.1115528,0.2261566
0.0462244,0.0966938
0.0752586,0.1637506
0.0992382,0.2012824
0.0939432,0.197192
0.045059,0.0976042
0.1007806,0.1259896
0.1245448,0.1692706
0.4364154,0.133629
0.7299754,0.3888414
0.3870968,0.2952512
0.085342,0.09517
0.2163712,0.1659208
1.7594432,0.4921844
0.0887614,0.1205922
0.1539476,0.2213946
0.0721092,0.1225234
0.0758962,0.1315442
0.1370538,0.1911654
0.075671,0.134195
0.7614536,0.5259744
0.082216,0.1070836
0.0546128,0.0960718
0.0602296,0.1057914
0.1416612,0.156239
0.0713234,0.1476102
0.0173614,0.0349098
0.086746,0.1459822
0.0539306,0.0938694
0.0648924,0.1312316
0.096547,0.2158378
0.6721768,0.8271882
0.0389712,0.107815
0.0736096,0.2096592
0.4979204,0.494973
0.1556626,0.1632348
0.1228516,0.1381624
0.1013828,0.1598004
1.4406068,0.516964
0.2776108,0.2801858
0.0968702,0.1500682
0.247446,0.1497138
0.1223434,0.2116592
0.0802164,0.1328172
0.0861104,0.1364698
0.0283144,0.0538412
0.7596078,0.5317112
0.0905524,0.1493192
0.151818,0.2737286
0.1243886,0.2283696
0.1044364,0.1141054
0.2001848,0.1309826
0.1352896,0.0907636
0.1011702,0.0869102
0.0821794,0.1461432
0.182533,0.3110136
0.1064296,0.1778136
0.0922446,0.1034818
0.763581,0.548364
0.2007628,0.3597608
0.178642,0.2411028
0.14635,0.2342764
1.3717532,0.5499262
0.224203,0.304606
0.6017868,0.443415
0.0705198,0.0637036
0.0983368,0.1763532
0.129345,0.2198858
0.8025824,0.5643992
0.0473978,0.0764516
1.3934504,0.506008
0.21521,0.1415232
0.6302764,0.334842
0.22081,0.1421506
0.0831426,0.1093996
0.1050636,0.1908608
0.0911578,0.162499
0.7447816,0.5142758
0.082725,0.1594032
1.3510918,0.5402422
0.0368286,0.0624096
0.2436844,0.3176896
0.2574536,0.1597428
0.122412,0.2121246
0.0511636,0.0931356
0.7667478,0.5190422
0.0776922,0.1363648
0.0979822,0.1728624
0.7422734,0.4968882
0.0773614,0.1450028
0.0354628,0.0673502
0.0115412,0.0209252
0.0442246,0.0803194
0.102045,0.1750258
0.0384208,0.0645668
0.118092,0.2043276
0.1684414,0.172517
0.0995056,0.1655326
0.0767916,0.1360068
0.0944322,0.1811482
0.0982344,0.156999
0.3525162,0.425421
0.1902218,0.1147192
0.315572,0.1864276
0.09061,0.1576964
0.0889858,0.166482
0.067496,0.1394986
0.7106034,0.4693014
0.1483394,0.2688528
0.049768,0.0853054
0.0632324,0.1084304
0.116701,0.187429
0.038253,0.0672568
0.0971486,0.1814534
1.1211488,0.4903552
0.0241114,0.047815
0.1492934,0.2141922
0.1578662,0.2409684
0.1023104,0.1582532
0.071926,0.1181994
0.187945,0.3169484
0.061658,0.1122918
0.0850522,0.1430936
0.0789282,0.1161774
0.0729446,0.1190274
0.1795504,0.1395076
0.0844664,0.139369
0.118277,0.1941838
1.5176982,0.5713142
0.1502398,0.259852
0.0784704,0.1580542
0.1139174,0.230863
0.1153094,0.2414712
0.0571472,0.1047846
0.4270858,0.398885
1.281286,0.5928472
0.1503898,0.243298
0.0784576,0.1538038
0.10159,0.129591
0.4069652,0.4216612
0.0879206,0.1914316
0.0982164,0.1793338
0.088673,0.1855544
0.049286,0.0933572
0.0777072,0.1608272
0.0810582,0.1675332
0.0655422,0.1446342
0.1111352,0.2406268
0.1075198,0.21684
0.0326574,0.0671982
0.0340782,0.0767512
0.1167196,0.2132794

